Generative Explanations for Program Synthesizers

Despite great advances in program synthesis techniques, they remain algorithmic black boxes. Although they guarantee that when synthesis is successful, the implementation satisfies the specification, they provide no additional information regarding how the implementation works or the manner in which the specification is realized. One possibility to answer these questions is to use large language models (LLMs) to construct human-readable explanations. Unfortunately, experiments reveal that LLMs frequently produce nonsensical or misleading explanations when applied to the unidiomatic code produced by program synthesizers. In this paper, we develop an approach to reliably augment the implementation with explanatory names. We recover fine-grained input-output data from the synthesis algorithm to enhance the prompt supplied to the LLM, and use a combination of a program verifier and a second language model to validate the proposed explanations before presenting them to the user. Together, these techniques massively improve the accuracy of the proposed names, from 24% to 79% respectively. Through a pair of small user studies, we find that users significantly prefer the explanations produced by our technique (76% of responses indicating the appropriateness of the presenting names) to the baseline (with only 2% of responses approving of the suggestions), and that the proposed names measurably help users in understanding the synthesized implementation.

==> src/images/eval/synthesized_code.json <==
[
    {
        "examples":[
            {
                "i":[
                    3,
                    4,
                    4,
                    13,
                    6
                ],
                "o":[
                    4,
                    5,
                    5,
                    14,
                    7
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    2,
                    12,
                    2,
                    11,
                    0
                ],
                "o":[
                    1,
                    3,
                    13,
                    3,
                    12,
                    1
                ]
            },
            {
                "i":[
                    4,
                    12,
                    15
                ],
                "o":[
                    5,
                    13,
                    16
                ]
            },
            {
                "i":[
                    15,
                    2,
                    16,
                    2,
                    5,
                    15,
                    6
                ],
                "o":[
                    16,
                    3,
                    17,
                    3,
                    6,
                    16,
                    7
                ]
            },
            {
                "i":[
                    8,
                    13,
                    6
                ],
                "o":[
                    9,
                    14,
                    7
                ]
            },
            {
                "i":[
                    0,
                    11,
                    7,
                    9,
                    3
                ],
                "o":[
                    1,
                    12,
                    8,
                    10,
                    4
                ]
            },
            {
                "i":[
                    9,
                    10,
                    4
                ],
                "o":[
                    10,
                    11,
                    5
                ]
            },
            {
                "i":[
                    9,
                    1,
                    13,
                    10,
                    13
                ],
                "o":[
                    10,
                    2,
                    14,
                    11,
                    14
                ]
            },
            {
                "i":[
                    9,
                    6
                ],
                "o":[
                    10,
                    7
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    9,
                    8,
                    1,
                    12,
                    3
                ],
                "o":[
                    8,
                    10,
                    9,
                    2,
                    13,
                    4
                ]
            },
            {
                "i":[
                    4,
                    14,
                    1
                ],
                "o":[
                    5,
                    15,
                    2
                ]
            },
            {
                "i":[
                    6,
                    2,
                    13
                ],
                "o":[
                    7,
                    3,
                    14
                ]
            },
            {
                "i":[
                    14
                ],
                "o":[
                    15
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (+ 1 $0)) $0))",
            "(lambda (map (lambda (+ $0 1)) $0))"
        ],
        "name":"add-k with k=1"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    9,
                    14,
                    9
                ],
                "o":[
                    12,
                    17,
                    12
                ]
            },
            {
                "i":[
                    7,
                    11,
                    6,
                    14,
                    4
                ],
                "o":[
                    10,
                    14,
                    9,
                    17,
                    7
                ]
            },
            {
                "i":[
                    12,
                    11,
                    1,
                    7,
                    8,
                    4,
                    5
                ],
                "o":[
                    15,
                    14,
                    4,
                    10,
                    11,
                    7,
                    8
                ]
            },
            {
                "i":[
                    8,
                    6,
                    10
                ],
                "o":[
                    11,
                    9,
                    13
                ]
            },
            {
                "i":[
                    1,
                    9,
                    7,
                    8
                ],
                "o":[
                    4,
                    12,
                    10,
                    11
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    14,
                    1
                ],
                "o":[
                    10,
                    17,
                    4
                ]
            },
            {
                "i":[
                    11,
                    14,
                    7
                ],
                "o":[
                    14,
                    17,
                    10
                ]
            },
            {
                "i":[
                    2,
                    14,
                    15
                ],
                "o":[
                    5,
                    17,
                    18
                ]
            },
            {
                "i":[
                    9,
                    2,
                    11,
                    4,
                    13,
                    11
                ],
                "o":[
                    12,
                    5,
                    14,
                    7,
                    16,
                    14
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    8
                ],
                "o":[
                    11,
                    11
                ]
            },
            {
                "i":[
                    2,
                    4,
                    6,
                    9,
                    13
                ],
                "o":[
                    5,
                    7,
                    9,
                    12,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (+ $0 #(+ 1 (+ 1 1)))) $0))",
            "(lambda (map (lambda (+ #(+ 1 (+ 1 1)) $0)) $0))",
            "(lambda (#(lambda (map (lambda (+ $0 $1)))) #(+ 1 (+ 1 1)) $0))"
        ],
        "name":"add-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    10,
                    7,
                    12,
                    13,
                    3
                ],
                "o":[
                    20,
                    14,
                    11,
                    16,
                    17,
                    7
                ]
            },
            {
                "i":[
                    3,
                    2,
                    8,
                    8,
                    7,
                    0,
                    9
                ],
                "o":[
                    7,
                    6,
                    12,
                    12,
                    11,
                    4,
                    13
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    9,
                    3,
                    7,
                    14
                ],
                "o":[
                    13,
                    7,
                    11,
                    18
                ]
            },
            {
                "i":[
                    14,
                    12,
                    9,
                    15,
                    7
                ],
                "o":[
                    18,
                    16,
                    13,
                    19,
                    11
                ]
            },
            {
                "i":[
                    15,
                    7,
                    9
                ],
                "o":[
                    19,
                    11,
                    13
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    3,
                    8,
                    15,
                    3,
                    3,
                    0
                ],
                "o":[
                    4,
                    7,
                    12,
                    19,
                    7,
                    7,
                    4
                ]
            },
            {
                "i":[
                    9,
                    10,
                    10
                ],
                "o":[
                    13,
                    14,
                    14
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    11,
                    11,
                    1,
                    7,
                    3,
                    2
                ],
                "o":[
                    15,
                    15,
                    5,
                    11,
                    7,
                    6
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    10,
                    8
                ],
                "o":[
                    14,
                    12
                ]
            },
            {
                "i":[
                    4,
                    7,
                    15,
                    3,
                    2
                ],
                "o":[
                    8,
                    11,
                    19,
                    7,
                    6
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (+ $0 (+ 1 (+ 1 (+ 1 1))))) $0))"
        ],
        "name":"add-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    4,
                    11
                ],
                "o":[
                    12,
                    9,
                    16
                ]
            },
            {
                "i":[
                    6,
                    13,
                    0,
                    2
                ],
                "o":[
                    11,
                    18,
                    5,
                    7
                ]
            },
            {
                "i":[
                    3,
                    6
                ],
                "o":[
                    8,
                    11
                ]
            },
            {
                "i":[
                    7,
                    7,
                    0
                ],
                "o":[
                    12,
                    12,
                    5
                ]
            },
            {
                "i":[
                    5,
                    14,
                    10,
                    15,
                    6
                ],
                "o":[
                    10,
                    19,
                    15,
                    20,
                    11
                ]
            },
            {
                "i":[
                    16,
                    12,
                    15,
                    7
                ],
                "o":[
                    21,
                    17,
                    20,
                    12
                ]
            },
            {
                "i":[
                    7,
                    6,
                    11
                ],
                "o":[
                    12,
                    11,
                    16
                ]
            },
            {
                "i":[
                    10,
                    8,
                    4,
                    7
                ],
                "o":[
                    15,
                    13,
                    9,
                    12
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    17
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[
                    16,
                    13,
                    9,
                    13,
                    0,
                    3,
                    10
                ],
                "o":[
                    21,
                    18,
                    14,
                    18,
                    5,
                    8,
                    15
                ]
            },
            {
                "i":[
                    4,
                    5,
                    4,
                    0,
                    8,
                    9
                ],
                "o":[
                    9,
                    10,
                    9,
                    5,
                    13,
                    14
                ]
            },
            {
                "i":[
                    3,
                    14,
                    15,
                    0,
                    12,
                    0
                ],
                "o":[
                    8,
                    19,
                    20,
                    5,
                    17,
                    5
                ]
            },
            {
                "i":[
                    13,
                    8,
                    10
                ],
                "o":[
                    18,
                    13,
                    15
                ]
            },
            {
                "i":[
                    9,
                    6,
                    5,
                    0,
                    7,
                    7
                ],
                "o":[
                    14,
                    11,
                    10,
                    5,
                    12,
                    12
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (+ $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0))",
            "(lambda (map (lambda (+ $0 (+ 1 (+ 1 (+ 1 (+ 1 1)))))) $0))",
            "(lambda (map (lambda (+ $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))) $0))",
            "(lambda (map (lambda (+ $0 (+ 1 (+ 1 #(+ 1 (+ 1 1)))))) $0))",
            "(lambda (map (lambda (+ #(+ #(+ 1 (+ 1 1)) 1) (+ $0 1))) $0))",
            "(lambda (#(lambda (map (lambda (+ $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) $0))"
        ],
        "name":"add-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    14,
                    6
                ],
                "o":[
                    0,
                    14,
                    6,
                    0
                ]
            },
            {
                "i":[
                    0,
                    1,
                    7
                ],
                "o":[
                    0,
                    1,
                    7,
                    0
                ]
            },
            {
                "i":[
                    7,
                    5,
                    16,
                    3
                ],
                "o":[
                    7,
                    5,
                    16,
                    3,
                    7
                ]
            },
            {
                "i":[
                    10,
                    0,
                    8,
                    6,
                    4,
                    9,
                    7,
                    7
                ],
                "o":[
                    10,
                    0,
                    8,
                    6,
                    4,
                    9,
                    7,
                    7,
                    10
                ]
            },
            {
                "i":[
                    12,
                    7,
                    2,
                    2,
                    9,
                    11,
                    14
                ],
                "o":[
                    12,
                    7,
                    2,
                    2,
                    9,
                    11,
                    14,
                    12
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    4,
                    4
                ]
            },
            {
                "i":[
                    11,
                    7,
                    6,
                    4,
                    9,
                    4,
                    15,
                    16
                ],
                "o":[
                    11,
                    7,
                    6,
                    4,
                    9,
                    4,
                    15,
                    16,
                    11
                ]
            },
            {
                "i":[
                    3,
                    5,
                    0
                ],
                "o":[
                    3,
                    5,
                    0,
                    3
                ]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    10,
                    10
                ]
            },
            {
                "i":[
                    15,
                    4,
                    3
                ],
                "o":[
                    15,
                    4,
                    3,
                    15
                ]
            },
            {
                "i":[
                    8,
                    10,
                    0,
                    16
                ],
                "o":[
                    8,
                    10,
                    0,
                    16,
                    8
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    12,
                    12
                ]
            },
            {
                "i":[
                    16,
                    2,
                    5
                ],
                "o":[
                    16,
                    2,
                    5,
                    16
                ]
            },
            {
                "i":[
                    1,
                    4,
                    8,
                    4,
                    0,
                    16,
                    13
                ],
                "o":[
                    1,
                    4,
                    8,
                    4,
                    0,
                    16,
                    13,
                    1
                ]
            },
            {
                "i":[
                    13,
                    14,
                    9,
                    10,
                    15,
                    3,
                    9,
                    15
                ],
                "o":[
                    13,
                    14,
                    9,
                    10,
                    15,
                    3,
                    9,
                    15,
                    13
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 $0 (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $2 $1)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))",
            "(lambda (fold $0 empty (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $2 $1)))))",
            "(lambda (fold $0 (cons (car $0) empty) (lambda (lambda (cons $1 $0)))))"
        ],
        "name":"append-index-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    11,
                    5,
                    15,
                    11
                ],
                "o":[
                    11,
                    5,
                    15,
                    11,
                    5
                ]
            },
            {
                "i":[
                    3,
                    15
                ],
                "o":[
                    3,
                    15,
                    15
                ]
            },
            {
                "i":[
                    0,
                    6,
                    13,
                    5
                ],
                "o":[
                    0,
                    6,
                    13,
                    5,
                    6
                ]
            },
            {
                "i":[
                    6,
                    2,
                    7,
                    12,
                    8,
                    14,
                    16,
                    4,
                    12
                ],
                "o":[
                    6,
                    2,
                    7,
                    12,
                    8,
                    14,
                    16,
                    4,
                    12,
                    2
                ]
            },
            {
                "i":[
                    4,
                    6,
                    10,
                    13
                ],
                "o":[
                    4,
                    6,
                    10,
                    13,
                    6
                ]
            },
            {
                "i":[
                    5,
                    1,
                    1,
                    13,
                    5,
                    0,
                    1
                ],
                "o":[
                    5,
                    1,
                    1,
                    13,
                    5,
                    0,
                    1,
                    1
                ]
            },
            {
                "i":[
                    14,
                    12,
                    12,
                    15,
                    5,
                    12,
                    2,
                    8,
                    2
                ],
                "o":[
                    14,
                    12,
                    12,
                    15,
                    5,
                    12,
                    2,
                    8,
                    2,
                    12
                ]
            },
            {
                "i":[
                    11,
                    4
                ],
                "o":[
                    11,
                    4,
                    4
                ]
            },
            {
                "i":[
                    1,
                    7,
                    8,
                    8,
                    1,
                    5,
                    15,
                    6
                ],
                "o":[
                    1,
                    7,
                    8,
                    8,
                    1,
                    5,
                    15,
                    6,
                    7
                ]
            },
            {
                "i":[
                    7,
                    12,
                    7,
                    8,
                    13,
                    11,
                    8,
                    4
                ],
                "o":[
                    7,
                    12,
                    7,
                    8,
                    13,
                    11,
                    8,
                    4,
                    12
                ]
            },
            {
                "i":[
                    15,
                    0,
                    11,
                    14
                ],
                "o":[
                    15,
                    0,
                    11,
                    14,
                    0
                ]
            },
            {
                "i":[
                    13,
                    12,
                    1,
                    2,
                    5,
                    1,
                    14
                ],
                "o":[
                    13,
                    12,
                    1,
                    2,
                    5,
                    1,
                    14,
                    12
                ]
            },
            {
                "i":[
                    1,
                    3,
                    1,
                    4,
                    15
                ],
                "o":[
                    1,
                    3,
                    1,
                    4,
                    15,
                    3
                ]
            },
            {
                "i":[
                    4,
                    11,
                    8,
                    4,
                    10,
                    11,
                    4
                ],
                "o":[
                    4,
                    11,
                    8,
                    4,
                    10,
                    11,
                    4,
                    11
                ]
            },
            {
                "i":[
                    12,
                    14,
                    9
                ],
                "o":[
                    12,
                    14,
                    9,
                    14
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (index 1 $0)))"
        ],
        "name":"append-index-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    13,
                    12,
                    12
                ],
                "o":[
                    0,
                    13,
                    12,
                    12,
                    12
                ]
            },
            {
                "i":[
                    6,
                    8,
                    2,
                    6,
                    7,
                    14,
                    9
                ],
                "o":[
                    6,
                    8,
                    2,
                    6,
                    7,
                    14,
                    9,
                    2
                ]
            },
            {
                "i":[
                    6,
                    15,
                    6,
                    15,
                    5,
                    13
                ],
                "o":[
                    6,
                    15,
                    6,
                    15,
                    5,
                    13,
                    6
                ]
            },
            {
                "i":[
                    15,
                    13,
                    7,
                    2,
                    4,
                    10
                ],
                "o":[
                    15,
                    13,
                    7,
                    2,
                    4,
                    10,
                    7
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1,
                    7,
                    12,
                    15,
                    12,
                    13,
                    11,
                    4
                ],
                "o":[
                    1,
                    2,
                    1,
                    7,
                    12,
                    15,
                    12,
                    13,
                    11,
                    4,
                    1
                ]
            },
            {
                "i":[
                    9,
                    5,
                    2,
                    15,
                    8,
                    1
                ],
                "o":[
                    9,
                    5,
                    2,
                    15,
                    8,
                    1,
                    2
                ]
            },
            {
                "i":[
                    3,
                    13,
                    5,
                    7,
                    4,
                    3,
                    3
                ],
                "o":[
                    3,
                    13,
                    5,
                    7,
                    4,
                    3,
                    3,
                    5
                ]
            },
            {
                "i":[
                    6,
                    14,
                    12,
                    4,
                    4,
                    15,
                    3,
                    1,
                    4
                ],
                "o":[
                    6,
                    14,
                    12,
                    4,
                    4,
                    15,
                    3,
                    1,
                    4,
                    12
                ]
            },
            {
                "i":[
                    14,
                    2,
                    10,
                    6,
                    7,
                    9,
                    14,
                    2
                ],
                "o":[
                    14,
                    2,
                    10,
                    6,
                    7,
                    9,
                    14,
                    2,
                    10
                ]
            },
            {
                "i":[
                    11,
                    11,
                    2,
                    9
                ],
                "o":[
                    11,
                    11,
                    2,
                    9,
                    2
                ]
            },
            {
                "i":[
                    8,
                    6,
                    13,
                    11,
                    15,
                    2
                ],
                "o":[
                    8,
                    6,
                    13,
                    11,
                    15,
                    2,
                    13
                ]
            },
            {
                "i":[
                    15,
                    0,
                    13,
                    10,
                    7,
                    1,
                    14,
                    5,
                    10,
                    10
                ],
                "o":[
                    15,
                    0,
                    13,
                    10,
                    7,
                    1,
                    14,
                    5,
                    10,
                    10,
                    13
                ]
            },
            {
                "i":[
                    11,
                    0,
                    12,
                    10,
                    15,
                    13
                ],
                "o":[
                    11,
                    0,
                    12,
                    10,
                    15,
                    13,
                    12
                ]
            },
            {
                "i":[
                    14,
                    10,
                    10,
                    14,
                    14,
                    2,
                    9
                ],
                "o":[
                    14,
                    10,
                    10,
                    14,
                    14,
                    2,
                    9,
                    10
                ]
            },
            {
                "i":[
                    12,
                    7,
                    16,
                    14
                ],
                "o":[
                    12,
                    7,
                    16,
                    14,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car (#(lambda (cdr (cdr $0))) $0))))"
        ],
        "name":"append-index-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    3,
                    13,
                    14,
                    11,
                    14,
                    14,
                    0,
                    5
                ],
                "o":[
                    2,
                    3,
                    13,
                    14,
                    11,
                    14,
                    14,
                    0,
                    5,
                    14
                ]
            },
            {
                "i":[
                    12,
                    14,
                    1,
                    8,
                    0,
                    5,
                    7,
                    3
                ],
                "o":[
                    12,
                    14,
                    1,
                    8,
                    0,
                    5,
                    7,
                    3,
                    8
                ]
            },
            {
                "i":[
                    2,
                    4,
                    8,
                    9,
                    3
                ],
                "o":[
                    2,
                    4,
                    8,
                    9,
                    3,
                    9
                ]
            },
            {
                "i":[
                    5,
                    2,
                    13,
                    3,
                    0,
                    8
                ],
                "o":[
                    5,
                    2,
                    13,
                    3,
                    0,
                    8,
                    3
                ]
            },
            {
                "i":[
                    0,
                    13,
                    3,
                    9,
                    14,
                    2,
                    1,
                    16,
                    7,
                    11,
                    7
                ],
                "o":[
                    0,
                    13,
                    3,
                    9,
                    14,
                    2,
                    1,
                    16,
                    7,
                    11,
                    7,
                    9
                ]
            },
            {
                "i":[
                    8,
                    1,
                    16,
                    6,
                    16
                ],
                "o":[
                    8,
                    1,
                    16,
                    6,
                    16,
                    6
                ]
            },
            {
                "i":[
                    5,
                    11,
                    8,
                    5
                ],
                "o":[
                    5,
                    11,
                    8,
                    5,
                    5
                ]
            },
            {
                "i":[
                    9,
                    14,
                    6,
                    9,
                    8,
                    2,
                    5,
                    13,
                    3,
                    7
                ],
                "o":[
                    9,
                    14,
                    6,
                    9,
                    8,
                    2,
                    5,
                    13,
                    3,
                    7,
                    9
                ]
            },
            {
                "i":[
                    14,
                    7,
                    10,
                    3,
                    1,
                    4
                ],
                "o":[
                    14,
                    7,
                    10,
                    3,
                    1,
                    4,
                    3
                ]
            },
            {
                "i":[
                    3,
                    5,
                    4,
                    4,
                    2,
                    0,
                    1,
                    8
                ],
                "o":[
                    3,
                    5,
                    4,
                    4,
                    2,
                    0,
                    1,
                    8,
                    4
                ]
            },
            {
                "i":[
                    0,
                    12,
                    16,
                    14,
                    14,
                    8,
                    4,
                    0,
                    6,
                    2,
                    7
                ],
                "o":[
                    0,
                    12,
                    16,
                    14,
                    14,
                    8,
                    4,
                    0,
                    6,
                    2,
                    7,
                    14
                ]
            },
            {
                "i":[
                    8,
                    13,
                    11,
                    9,
                    0,
                    13,
                    6,
                    16,
                    12
                ],
                "o":[
                    8,
                    13,
                    11,
                    9,
                    0,
                    13,
                    6,
                    16,
                    12,
                    9
                ]
            },
            {
                "i":[
                    5,
                    3,
                    7,
                    1,
                    14,
                    0,
                    0,
                    2
                ],
                "o":[
                    5,
                    3,
                    7,
                    1,
                    14,
                    0,
                    0,
                    2,
                    1
                ]
            },
            {
                "i":[
                    11,
                    12,
                    1,
                    15,
                    3,
                    12,
                    4,
                    5,
                    5,
                    4
                ],
                "o":[
                    11,
                    12,
                    1,
                    15,
                    3,
                    12,
                    4,
                    5,
                    5,
                    4,
                    15
                ]
            },
            {
                "i":[
                    1,
                    1,
                    10,
                    6,
                    6,
                    12,
                    0,
                    7,
                    13,
                    15,
                    16
                ],
                "o":[
                    1,
                    1,
                    10,
                    6,
                    6,
                    12,
                    0,
                    7,
                    13,
                    15,
                    16,
                    6
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (index #(+ 1 (+ 1 1)) $0)))",
            "(lambda (fold $0 (cons (index #(+ 1 (+ 1 1)) $0) empty) (lambda (lambda (cons $1 $0)))))"
        ],
        "name":"append-index-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    11,
                    9,
                    15,
                    7,
                    2,
                    3,
                    11,
                    7,
                    1,
                    2
                ],
                "o":[
                    11,
                    9,
                    15,
                    7,
                    2,
                    3,
                    11,
                    7,
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[
                    11,
                    9,
                    16,
                    5,
                    5,
                    16,
                    11,
                    9
                ],
                "o":[
                    11,
                    9,
                    16,
                    5,
                    5,
                    16,
                    11,
                    9,
                    5
                ]
            },
            {
                "i":[
                    12,
                    12,
                    3,
                    2,
                    14,
                    15,
                    10,
                    11,
                    4,
                    11,
                    15,
                    2
                ],
                "o":[
                    12,
                    12,
                    3,
                    2,
                    14,
                    15,
                    10,
                    11,
                    4,
                    11,
                    15,
                    2,
                    14
                ]
            },
            {
                "i":[
                    4,
                    6,
                    1,
                    7,
                    1,
                    13
                ],
                "o":[
                    4,
                    6,
                    1,
                    7,
                    1,
                    13,
                    1
                ]
            },
            {
                "i":[
                    8,
                    16,
                    5,
                    13,
                    14,
                    12,
                    6,
                    0
                ],
                "o":[
                    8,
                    16,
                    5,
                    13,
                    14,
                    12,
                    6,
                    0,
                    14
                ]
            },
            {
                "i":[
                    9,
                    11,
                    8,
                    0,
                    7,
                    8
                ],
                "o":[
                    9,
                    11,
                    8,
                    0,
                    7,
                    8,
                    7
                ]
            },
            {
                "i":[
                    12,
                    4,
                    7,
                    10,
                    13,
                    3,
                    14,
                    4,
                    12,
                    4
                ],
                "o":[
                    12,
                    4,
                    7,
                    10,
                    13,
                    3,
                    14,
                    4,
                    12,
                    4,
                    13
                ]
            },
            {
                "i":[
                    0,
                    12,
                    0,
                    0,
                    15,
                    9,
                    9,
                    9,
                    2
                ],
                "o":[
                    0,
                    12,
                    0,
                    0,
                    15,
                    9,
                    9,
                    9,
                    2,
                    15
                ]
            },
            {
                "i":[
                    12,
                    5,
                    6,
                    5,
                    15,
                    2,
                    10,
                    7,
                    7,
                    2,
                    13,
                    10
                ],
                "o":[
                    12,
                    5,
                    6,
                    5,
                    15,
                    2,
                    10,
                    7,
                    7,
                    2,
                    13,
                    10,
                    15
                ]
            },
            {
                "i":[
                    13,
                    0,
                    16,
                    8,
                    9,
                    10,
                    16,
                    7
                ],
                "o":[
                    13,
                    0,
                    16,
                    8,
                    9,
                    10,
                    16,
                    7,
                    9
                ]
            },
            {
                "i":[
                    16,
                    15,
                    7,
                    8,
                    2,
                    5,
                    14,
                    15,
                    8,
                    8
                ],
                "o":[
                    16,
                    15,
                    7,
                    8,
                    2,
                    5,
                    14,
                    15,
                    8,
                    8,
                    2
                ]
            },
            {
                "i":[
                    7,
                    7,
                    5,
                    15,
                    2
                ],
                "o":[
                    7,
                    7,
                    5,
                    15,
                    2,
                    2
                ]
            },
            {
                "i":[
                    13,
                    2,
                    13,
                    16,
                    1,
                    3
                ],
                "o":[
                    13,
                    2,
                    13,
                    16,
                    1,
                    3,
                    1
                ]
            },
            {
                "i":[
                    6,
                    4,
                    15,
                    14,
                    7,
                    12,
                    3,
                    0,
                    4,
                    16
                ],
                "o":[
                    6,
                    4,
                    15,
                    14,
                    7,
                    12,
                    3,
                    0,
                    4,
                    16,
                    7
                ]
            },
            {
                "i":[
                    15,
                    15,
                    9,
                    4,
                    2,
                    2,
                    14,
                    13,
                    5,
                    4
                ],
                "o":[
                    15,
                    15,
                    9,
                    4,
                    2,
                    2,
                    14,
                    13,
                    5,
                    4,
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (index #(+ #(+ 1 (+ 1 1)) 1) $0)))",
            "(lambda (fold $0 (cons (index #(+ 1 (+ 1 1)) (cdr $0)) empty) (lambda (lambda (cons $1 $0)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $0)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (index #(+ 1 (+ 1 1)) (cdr $0))))"
        ],
        "name":"append-index-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    14
                ],
                "o":[
                    0,
                    14,
                    0
                ]
            },
            {
                "i":[
                    4,
                    0
                ],
                "o":[
                    4,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    7,
                    7,
                    5
                ],
                "o":[
                    7,
                    7,
                    5,
                    0
                ]
            },
            {
                "i":[
                    3,
                    16,
                    10,
                    0,
                    8,
                    6,
                    4
                ],
                "o":[
                    3,
                    16,
                    10,
                    0,
                    8,
                    6,
                    4,
                    0
                ]
            },
            {
                "i":[
                    7,
                    7,
                    13,
                    12
                ],
                "o":[
                    7,
                    7,
                    13,
                    12,
                    0
                ]
            },
            {
                "i":[
                    2,
                    2,
                    9
                ],
                "o":[
                    2,
                    2,
                    9,
                    0
                ]
            },
            {
                "i":[
                    14,
                    1,
                    4,
                    15,
                    11
                ],
                "o":[
                    14,
                    1,
                    4,
                    15,
                    11,
                    0
                ]
            },
            {
                "i":[
                    6,
                    4,
                    9
                ],
                "o":[
                    6,
                    4,
                    9,
                    0
                ]
            },
            {
                "i":[
                    15,
                    16
                ],
                "o":[
                    15,
                    16,
                    0
                ]
            },
            {
                "i":[
                    3,
                    5
                ],
                "o":[
                    3,
                    5,
                    0
                ]
            },
            {
                "i":[],
                "o":[
                    0
                ]
            },
            {
                "i":[],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    5,
                    15,
                    4,
                    3
                ],
                "o":[
                    5,
                    15,
                    4,
                    3,
                    0
                ]
            },
            {
                "i":[
                    8,
                    10,
                    0
                ],
                "o":[
                    8,
                    10,
                    0,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 0))"
        ],
        "name":"append-k with k=0"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    12,
                    5,
                    16,
                    2,
                    5,
                    12
                ],
                "o":[
                    0,
                    12,
                    5,
                    16,
                    2,
                    5,
                    12,
                    1
                ]
            },
            {
                "i":[],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    8,
                    1
                ]
            },
            {
                "i":[
                    0,
                    16
                ],
                "o":[
                    0,
                    16,
                    1
                ]
            },
            {
                "i":[
                    16,
                    13,
                    14,
                    9,
                    10,
                    15
                ],
                "o":[
                    16,
                    13,
                    14,
                    9,
                    10,
                    15,
                    1
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    9,
                    1
                ]
            },
            {
                "i":[
                    5,
                    11,
                    5,
                    15,
                    11,
                    1,
                    3
                ],
                "o":[
                    5,
                    11,
                    5,
                    15,
                    11,
                    1,
                    3,
                    1
                ]
            },
            {
                "i":[
                    4,
                    0,
                    6,
                    13,
                    5,
                    15,
                    6
                ],
                "o":[
                    4,
                    0,
                    6,
                    13,
                    5,
                    15,
                    6,
                    1
                ]
            },
            {
                "i":[
                    7
                ],
                "o":[
                    7,
                    1
                ]
            },
            {
                "i":[
                    8,
                    14,
                    16,
                    4,
                    12
                ],
                "o":[
                    8,
                    14,
                    16,
                    4,
                    12,
                    1
                ]
            },
            {
                "i":[
                    4,
                    6
                ],
                "o":[
                    4,
                    6,
                    1
                ]
            },
            {
                "i":[
                    13,
                    11,
                    5,
                    1
                ],
                "o":[
                    13,
                    11,
                    5,
                    1,
                    1
                ]
            },
            {
                "i":[],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    5,
                    0,
                    1,
                    16,
                    14,
                    12
                ],
                "o":[
                    5,
                    0,
                    1,
                    16,
                    14,
                    12,
                    1
                ]
            },
            {
                "i":[
                    15,
                    5,
                    12,
                    2,
                    8
                ],
                "o":[
                    15,
                    5,
                    12,
                    2,
                    8,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 1))",
            "(lambda (fold $0 (cons 1 empty) (lambda (lambda (cons $1 $0)))))"
        ],
        "name":"append-k with k=1"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[
                    2
                ]
            },
            {
                "i":[],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    4,
                    13,
                    1,
                    7,
                    8
                ],
                "o":[
                    4,
                    13,
                    1,
                    7,
                    8,
                    2
                ]
            },
            {
                "i":[
                    1,
                    5,
                    15
                ],
                "o":[
                    1,
                    5,
                    15,
                    2
                ]
            },
            {
                "i":[
                    12,
                    7,
                    12
                ],
                "o":[
                    12,
                    7,
                    12,
                    2
                ]
            },
            {
                "i":[
                    8,
                    13,
                    11
                ],
                "o":[
                    8,
                    13,
                    11,
                    2
                ]
            },
            {
                "i":[
                    4,
                    5,
                    15,
                    0
                ],
                "o":[
                    4,
                    5,
                    15,
                    0,
                    2
                ]
            },
            {
                "i":[
                    14,
                    12,
                    13,
                    12,
                    1
                ],
                "o":[
                    14,
                    12,
                    13,
                    12,
                    1,
                    2
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    5,
                    2
                ]
            },
            {
                "i":[],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    7,
                    1,
                    3,
                    1,
                    4,
                    15
                ],
                "o":[
                    7,
                    1,
                    3,
                    1,
                    4,
                    15,
                    2
                ]
            },
            {
                "i":[
                    4,
                    11,
                    8,
                    4,
                    10
                ],
                "o":[
                    4,
                    11,
                    8,
                    4,
                    10,
                    2
                ]
            },
            {
                "i":[
                    4,
                    2,
                    12,
                    14,
                    9
                ],
                "o":[
                    4,
                    2,
                    12,
                    14,
                    9,
                    2
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    0,
                    2
                ]
            },
            {
                "i":[
                    12,
                    12,
                    9,
                    6,
                    8,
                    2
                ],
                "o":[
                    12,
                    12,
                    9,
                    6,
                    8,
                    2,
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 (cons (+ 1 1) empty) (lambda (lambda (cons $1 $0)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (- #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ 1 1)))"
        ],
        "name":"append-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    14,
                    9
                ],
                "o":[
                    7,
                    14,
                    9,
                    3
                ]
            },
            {
                "i":[
                    6,
                    15,
                    6
                ],
                "o":[
                    6,
                    15,
                    6,
                    3
                ]
            },
            {
                "i":[
                    5,
                    13,
                    8,
                    15,
                    13,
                    7,
                    2
                ],
                "o":[
                    5,
                    13,
                    8,
                    15,
                    13,
                    7,
                    2,
                    3
                ]
            },
            {
                "i":[
                    10,
                    16
                ],
                "o":[
                    10,
                    16,
                    3
                ]
            },
            {
                "i":[],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1,
                    3
                ]
            },
            {
                "i":[
                    12,
                    15,
                    12
                ],
                "o":[
                    12,
                    15,
                    12,
                    3
                ]
            },
            {
                "i":[
                    11,
                    4,
                    7,
                    9,
                    5,
                    2
                ],
                "o":[
                    11,
                    4,
                    7,
                    9,
                    5,
                    2,
                    3
                ]
            },
            {
                "i":[
                    8,
                    1,
                    9,
                    3,
                    13,
                    5,
                    7
                ],
                "o":[
                    8,
                    1,
                    9,
                    3,
                    13,
                    5,
                    7,
                    3
                ]
            },
            {
                "i":[
                    3,
                    3
                ],
                "o":[
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    6,
                    14,
                    12,
                    4,
                    4,
                    15
                ],
                "o":[
                    6,
                    14,
                    12,
                    4,
                    4,
                    15,
                    3
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1,
                    3
                ]
            },
            {
                "i":[
                    12,
                    14
                ],
                "o":[
                    12,
                    14,
                    3
                ]
            },
            {
                "i":[],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    6,
                    7,
                    9,
                    14
                ],
                "o":[
                    6,
                    7,
                    9,
                    14,
                    3
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 (cons #(+ 1 (+ 1 1)) empty) (lambda (lambda (cons $1 $0)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 #(+ 1 (+ 1 1))))"
        ],
        "name":"append-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    3
                ],
                "o":[
                    3,
                    4
                ]
            },
            {
                "i":[
                    11,
                    2,
                    9,
                    8,
                    8
                ],
                "o":[
                    11,
                    2,
                    9,
                    8,
                    8,
                    4
                ]
            },
            {
                "i":[
                    13,
                    11
                ],
                "o":[
                    13,
                    11,
                    4
                ]
            },
            {
                "i":[
                    2,
                    16,
                    15,
                    0,
                    13,
                    10,
                    7
                ],
                "o":[
                    2,
                    16,
                    15,
                    0,
                    13,
                    10,
                    7,
                    4
                ]
            },
            {
                "i":[],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    5,
                    10,
                    10,
                    6,
                    11,
                    0
                ],
                "o":[
                    5,
                    10,
                    10,
                    6,
                    11,
                    0,
                    4
                ]
            },
            {
                "i":[
                    10,
                    15,
                    13,
                    8,
                    14,
                    10
                ],
                "o":[
                    10,
                    15,
                    13,
                    8,
                    14,
                    10,
                    4
                ]
            },
            {
                "i":[
                    14,
                    14,
                    2,
                    9,
                    2
                ],
                "o":[
                    14,
                    14,
                    2,
                    9,
                    2,
                    4
                ]
            },
            {
                "i":[
                    7,
                    16,
                    14,
                    12,
                    2
                ],
                "o":[
                    7,
                    16,
                    14,
                    12,
                    2,
                    4
                ]
            },
            {
                "i":[
                    13
                ],
                "o":[
                    13,
                    4
                ]
            },
            {
                "i":[
                    11,
                    14,
                    14,
                    0,
                    5,
                    10
                ],
                "o":[
                    11,
                    14,
                    14,
                    0,
                    5,
                    10,
                    4
                ]
            },
            {
                "i":[
                    14,
                    1,
                    8,
                    0,
                    5,
                    7
                ],
                "o":[
                    14,
                    1,
                    8,
                    0,
                    5,
                    7,
                    4
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    3,
                    4
                ]
            },
            {
                "i":[],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    8,
                    9
                ],
                "o":[
                    8,
                    9,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ 1 #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 #(+ #(+ 1 (+ 1 1)) 1)))"
        ],
        "name":"append-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    5
                ],
                "o":[
                    5,
                    5
                ]
            },
            {
                "i":[
                    2,
                    13
                ],
                "o":[
                    2,
                    13,
                    5
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    0,
                    5
                ]
            },
            {
                "i":[
                    15,
                    0,
                    13
                ],
                "o":[
                    15,
                    0,
                    13,
                    5
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    9,
                    5
                ]
            },
            {
                "i":[
                    2,
                    1,
                    16,
                    7,
                    11,
                    7
                ],
                "o":[
                    2,
                    1,
                    16,
                    7,
                    11,
                    7,
                    5
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    8,
                    5
                ]
            },
            {
                "i":[],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    6,
                    16,
                    1,
                    5,
                    11,
                    8,
                    5
                ],
                "o":[
                    6,
                    16,
                    1,
                    5,
                    11,
                    8,
                    5,
                    5
                ]
            },
            {
                "i":[
                    9,
                    14,
                    6,
                    9,
                    8,
                    2
                ],
                "o":[
                    9,
                    14,
                    6,
                    9,
                    8,
                    2,
                    5
                ]
            },
            {
                "i":[
                    13,
                    3
                ],
                "o":[
                    13,
                    3,
                    5
                ]
            },
            {
                "i":[
                    5,
                    14,
                    7
                ],
                "o":[
                    5,
                    14,
                    7,
                    5
                ]
            },
            {
                "i":[
                    3,
                    1,
                    4,
                    9
                ],
                "o":[
                    3,
                    1,
                    4,
                    9,
                    5
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    5,
                    5
                ]
            },
            {
                "i":[
                    4,
                    2
                ],
                "o":[
                    4,
                    2,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ #(+ 1 (+ 1 1)) (+ 1 1))))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (+ 1 (+ 1 #(+ 1 (+ 1 1))))))"
        ],
        "name":"append-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    11,
                    11
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    10,
                    6,
                    8,
                    4,
                    6,
                    6,
                    7
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    1,
                    14,
                    0,
                    12,
                    14
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3,
                    13,
                    14,
                    9
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    3,
                    10,
                    8,
                    13,
                    11,
                    15
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    10,
                    15,
                    5,
                    16,
                    9,
                    7,
                    9
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    12,
                    2,
                    7,
                    1,
                    6
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    0,
                    5,
                    6,
                    15,
                    0,
                    13
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    1,
                    14,
                    12,
                    8,
                    4,
                    3,
                    12
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    -1,
                    -1,
                    13
                ],
                "o":[
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    5,
                    2,
                    5,
                    8,
                    2,
                    2
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    10,
                    16
                ],
                "o":[
                    true,
                    true
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (eq? $0 (length (range $0)))) $0))",
            "(lambda (map (lambda (gt? (+ 1 $0) 0)) $0))"
        ],
        "name":"bool-identify-geq-k with k=0"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    5,
                    11
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    6,
                    1,
                    3,
                    4,
                    15,
                    3
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    12,
                    5,
                    7,
                    7,
                    2
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3
                ],
                "o":[
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3
                ],
                "o":[
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    0,
                    7,
                    4
                ],
                "o":[
                    true,
                    true,
                    true,
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    6,
                    0,
                    1
                ],
                "o":[
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    -3,
                    -3
                ],
                "o":[
                    false,
                    false
                ]
            },
            {
                "i":[
                    1,
                    5,
                    1,
                    5,
                    6
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    1,
                    2,
                    15,
                    11,
                    14,
                    1
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    4,
                    15,
                    1,
                    15,
                    13,
                    10
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (#(lambda (gt? $0 0)) $0)) $0))",
            "(lambda (map (lambda (gt? $0 0)) $0))"
        ],
        "name":"bool-identify-geq-k with k=1"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    14,
                    7,
                    0
                ],
                "o":[
                    true,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    7,
                    10,
                    16
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    16,
                    16,
                    15,
                    13,
                    8
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    7
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    5,
                    15,
                    2,
                    15,
                    1,
                    10,
                    5
                ],
                "o":[
                    true,
                    true,
                    false,
                    true,
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12,
                    6,
                    15,
                    6,
                    14,
                    8,
                    6
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    12,
                    13
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    15,
                    3,
                    3,
                    1,
                    3
                ],
                "o":[
                    true,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    15,
                    2,
                    4,
                    0
                ],
                "o":[
                    false,
                    false,
                    false,
                    true,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    2,
                    15
                ],
                "o":[
                    false,
                    true
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (gt? $0 #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"bool-identify-geq-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    10
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    15,
                    7,
                    10,
                    3,
                    8
                ],
                "o":[
                    true,
                    true,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    8,
                    6,
                    12,
                    16,
                    3,
                    6,
                    16
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    12,
                    10,
                    6,
                    6,
                    12
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    13
                ],
                "o":[
                    false,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    13
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    2,
                    15,
                    10,
                    15,
                    0
                ],
                "o":[
                    false,
                    true,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    12
                ],
                "o":[
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    4,
                    8,
                    10,
                    0,
                    15,
                    8,
                    4
                ],
                "o":[
                    false,
                    true,
                    true,
                    false,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    2,
                    0,
                    6,
                    1,
                    11,
                    0,
                    12
                ],
                "o":[
                    false,
                    false,
                    true,
                    false,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    2,
                    5,
                    4,
                    2,
                    12,
                    2
                ],
                "o":[
                    false,
                    true,
                    false,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    7,
                    10
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    1,
                    1,
                    7,
                    1
                ],
                "o":[
                    false,
                    false,
                    true,
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (gt? $0 #(+ #(+ 1 (+ 1 1)) 1))) $0))",
            "(lambda (map (lambda (gt? $0 (+ 1 (+ 1 (+ 1 1))))) $0))",
            "(lambda (map (lambda (gt? $0 (+ 1 #(+ 1 (+ 1 1))))) $0))"
        ],
        "name":"bool-identify-geq-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    8,
                    0,
                    14,
                    3,
                    10
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    4
                ],
                "o":[
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    5,
                    16,
                    12
                ],
                "o":[
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    4,
                    16
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    0,
                    7
                ],
                "o":[
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    9,
                    2,
                    2,
                    8
                ],
                "o":[
                    false,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    2,
                    2
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    9,
                    11,
                    15
                ],
                "o":[
                    true,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    4,
                    16,
                    10
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    13,
                    2,
                    0,
                    1,
                    2
                ],
                "o":[
                    false,
                    true,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    2,
                    6
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    8,
                    15,
                    16,
                    15
                ],
                "o":[
                    true,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    13,
                    2
                ],
                "o":[
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    true
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (#(lambda (gt? $0 0)) (mod (+ 1 $0) (- 1 #(+ 1 (+ 1 1)))))) $0))",
            "(lambda (map (lambda (is-square (* #(+ 1 (+ 1 1)) (mod $0 (- 1 #(+ 1 (+ 1 1))))))) $0))",
            "(lambda (map (lambda (gt? 1 (mod $0 (+ 1 1)))) $0))",
            "(lambda (map (lambda (is-square (+ $0 1))) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 1) $0)))",
            "(lambda (map (lambda (#(lambda (gt? $0 0)) (mod (+ 1 $0) (+ 1 1)))) $0))",
            "(lambda (map (lambda (is-prime (+ #(+ 1 (+ 1 1)) (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))) $0))",
            "(lambda (map (lambda (is-square (+ $0 $0))) (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0)))",
            "(lambda (map (lambda (eq? (mod $0 (+ 1 1)) 0)) $0))",
            "(lambda (map (lambda (empty? (range (mod $0 (+ 1 1))))) $0))",
            "(lambda (map (lambda (gt? $0 0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 1) (map (lambda (+ 1 $0)) $0))))",
            "(lambda (map (lambda (eq? 0 (mod $0 (+ 1 1)))) $0))",
            "(lambda (map (lambda (gt? 1 $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 1) $0)))"
        ],
        "name":"bool-identify-is-mod-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    5,
                    8,
                    8,
                    9,
                    4,
                    4
                ],
                "o":[
                    false,
                    false,
                    false,
                    true,
                    false,
                    false
                ]
            },
            {
                "i":[
                    11,
                    0,
                    1
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    7,
                    3,
                    14
                ],
                "o":[
                    true,
                    true,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    1,
                    12,
                    8
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    5,
                    14
                ],
                "o":[
                    true,
                    true,
                    true,
                    false,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    2,
                    3,
                    16
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    6
                ],
                "o":[
                    false,
                    true
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3,
                    3
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    3,
                    16,
                    11,
                    3
                ],
                "o":[
                    true,
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (gt? 1 (mod $0 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (map (lambda (eq? $0 1)) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $0)))",
            "(lambda (map (lambda (is-prime $0)) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $0))))"
        ],
        "name":"bool-identify-is-mod-k with k=3"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    14
                ],
                "o":[
                    true,
                    false
                ]
            },
            {
                "i":[
                    4,
                    12,
                    3,
                    15,
                    5,
                    5
                ],
                "o":[
                    true,
                    true,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    0,
                    1,
                    2,
                    14,
                    3,
                    9,
                    12
                ],
                "o":[
                    true,
                    false,
                    false,
                    false,
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    4,
                    4,
                    2,
                    4,
                    4,
                    4
                ],
                "o":[
                    true,
                    true,
                    false,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    11,
                    12,
                    7
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    14
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[
                    4,
                    0
                ],
                "o":[
                    true,
                    true
                ]
            },
            {
                "i":[
                    9,
                    1,
                    16
                ],
                "o":[
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    13,
                    2
                ],
                "o":[
                    false,
                    false
                ]
            },
            {
                "i":[
                    2,
                    4
                ],
                "o":[
                    false,
                    true
                ]
            },
            {
                "i":[
                    9,
                    4,
                    5
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    10,
                    4,
                    4
                ],
                "o":[
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (gt? 1 (mod $0 #(+ #(+ 1 (+ 1 1)) 1)))) $0))",
            "(lambda (map (lambda (eq? (mod $0 #(+ #(+ 1 (+ 1 1)) 1)) 0)) $0))"
        ],
        "name":"bool-identify-is-mod-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    8,
                    7,
                    5,
                    10
                ],
                "o":[
                    false,
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    13,
                    5,
                    5,
                    8
                ],
                "o":[
                    false,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    5,
                    5,
                    5
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    9,
                    3,
                    5,
                    16,
                    5
                ],
                "o":[
                    false,
                    false,
                    false,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    11,
                    10,
                    12,
                    13,
                    2
                ],
                "o":[
                    false,
                    true,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    5,
                    6,
                    2,
                    8,
                    9,
                    0,
                    2
                ],
                "o":[
                    true,
                    false,
                    false,
                    false,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    15,
                    0,
                    1,
                    3,
                    16,
                    9
                ],
                "o":[
                    true,
                    true,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    9,
                    14,
                    5
                ],
                "o":[
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    0,
                    7,
                    3,
                    15,
                    11,
                    1
                ],
                "o":[
                    true,
                    false,
                    false,
                    true,
                    false,
                    false
                ]
            },
            {
                "i":[
                    2,
                    12,
                    11,
                    14,
                    15,
                    9,
                    8
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    true,
                    false,
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (eq? (mod $0 (+ 1 (+ 1 #(+ 1 (+ 1 1))))) 0)) $0))",
            "(lambda (map (lambda (eq? 0 (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))) $0))",
            "(lambda (map (lambda (gt? 1 $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0)))",
            "(lambda (map (lambda (gt? 1 (mod $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))) $0))",
            "(lambda (map (lambda (empty? (range (mod $0 (+ 1 (+ 1 #(+ 1 (+ 1 1)))))))) $0))",
            "(lambda (map (lambda (eq? (mod $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)) 0)) $0))",
            "(lambda (map (lambda (gt? 1 $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0)))",
            "(lambda (map (lambda (gt? 1 (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))) $0))",
            "(lambda (map (lambda (eq? (+ $0 $0) $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0)))",
            "(lambda (map (lambda (gt? 1 (mod $0 (+ 1 (+ 1 #(+ 1 (+ 1 1))))))) $0))",
            "(lambda (map (lambda (eq? 0 $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0)))",
            "(lambda (map (lambda (eq? 0 $0)) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0)))",
            "(lambda (map (lambda (eq? (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))) 0)) $0))"
        ],
        "name":"bool-identify-is-mod-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    13
                ],
                "o":[
                    false,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    6,
                    3
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    false,
                    true
                ]
            },
            {
                "i":[
                    11,
                    0,
                    3,
                    3,
                    3,
                    3,
                    3
                ],
                "o":[
                    false,
                    false,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    13,
                    7,
                    9,
                    10
                ],
                "o":[
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3
                ],
                "o":[
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    10,
                    0,
                    15,
                    9,
                    13
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    3,
                    6,
                    1,
                    15,
                    12,
                    13
                ],
                "o":[
                    true,
                    false,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12,
                    3,
                    14
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    8,
                    0,
                    14,
                    3,
                    10
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    4
                ],
                "o":[
                    true,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    5,
                    16,
                    12
                ],
                "o":[
                    false,
                    false,
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (eq? (+ 1 (+ 1 1)) $0)) $0))",
            "(lambda (map (lambda (eq? $0 (+ 1 (+ 1 1)))) $0))",
            "(lambda (map (lambda (eq? #(+ 1 (+ 1 1)) $0)) $0))"
        ],
        "name":"bool-identify-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    4,
                    14,
                    4,
                    16
                ],
                "o":[
                    true,
                    true,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    6,
                    4,
                    4,
                    0
                ],
                "o":[
                    false,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    12
                ],
                "o":[
                    true,
                    true,
                    true,
                    false
                ]
            },
            {
                "i":[
                    4,
                    13,
                    10,
                    4,
                    4,
                    4
                ],
                "o":[
                    true,
                    false,
                    false,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    4,
                    16,
                    10
                ],
                "o":[
                    true,
                    false,
                    false
                ]
            },
            {
                "i":[
                    13,
                    4,
                    0,
                    1,
                    4
                ],
                "o":[
                    false,
                    true,
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    15,
                    1,
                    2,
                    7,
                    5,
                    4,
                    0
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    false,
                    true,
                    false
                ]
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    2,
                    7,
                    12
                ],
                "o":[
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    7,
                    3,
                    3
                ],
                "o":[
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    6,
                    4,
                    2
                ],
                "o":[
                    false,
                    true,
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (eq? #(+ #(+ 1 (+ 1 1)) 1) $0)) $0))",
            "(lambda (map (lambda (eq? $0 (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (map (lambda (eq? (+ 1 #(+ 1 (+ 1 1))) $0)) $0))"
        ],
        "name":"bool-identify-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    5
                ],
                "o":[
                    true
                ]
            },
            {
                "i":[
                    1,
                    6
                ],
                "o":[
                    false,
                    false
                ]
            },
            {
                "i":[
                    5,
                    5,
                    5,
                    5,
                    5
                ],
                "o":[
                    true,
                    true,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    5,
                    16,
                    11,
                    5
                ],
                "o":[
                    true,
                    false,
                    false,
                    true
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    14
                ],
                "o":[
                    false,
                    false
                ]
            },
            {
                "i":[
                    4,
                    12,
                    3,
                    15,
                    5,
                    5
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    true,
                    true
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[
                    0,
                    1,
                    2,
                    14,
                    3,
                    9,
                    12
                ],
                "o":[
                    false,
                    false,
                    false,
                    false,
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    5,
                    5,
                    2,
                    5,
                    5,
                    5
                ],
                "o":[
                    true,
                    true,
                    false,
                    true,
                    true,
                    true
                ]
            },
            {
                "i":[
                    11,
                    12,
                    7
                ],
                "o":[
                    false,
                    false,
                    false
                ]
            },
            {
                "i":[
                    14
                ],
                "o":[
                    false
                ]
            },
            {
                "i":[
                    5,
                    0
                ],
                "o":[
                    true,
                    false
                ]
            },
            {
                "i":[
                    9,
                    1,
                    16
                ],
                "o":[
                    false,
                    false,
                    false
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (is-prime (- (if (is-prime $0) $0 0) #(+ 1 (+ 1 1))))) $0))",
            "(lambda (map (lambda (eq? (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0)) $0))",
            "(lambda (map (lambda (is-prime (if (is-square (+ $0 (+ $0 (+ $0 1)))) $0 0))) $0))",
            "(lambda (map (lambda (is-prime (* $0 (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))) $0))",
            "(lambda (map (lambda (is-prime (- $0 (if (is-prime $0) #(+ 1 (+ 1 1)) 0)))) $0))",
            "(lambda (map (lambda (eq? (+ #(+ #(+ 1 (+ 1 1)) 1) 1) $0)) $0))",
            "(lambda (map (lambda (eq? $0 (+ 1 (+ 1 #(+ 1 (+ 1 1)))))) $0))",
            "(lambda (map (lambda (eq? (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0)) $0))",
            "(lambda (map (lambda (eq? #(+ 1 (+ 1 1)) (+ (- 1 #(+ 1 (+ 1 1))) $0))) $0))",
            "(lambda (map (lambda (eq? $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))) $0))",
            "(lambda (map (lambda (eq? $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1))) $0))"
        ],
        "name":"bool-identify-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    0,
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    1,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0,
                    1,
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    1,
                    0,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    0,
                    1,
                    1
                ],
                "o":[
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    0,
                    0,
                    1,
                    0
                ],
                "o":[
                    0,
                    1,
                    0,
                    1,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    0,
                    1,
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    0,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1,
                    1
                ],
                "o":[
                    0,
                    1,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0
                ],
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    1,
                    0,
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    0,
                    1,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    0,
                    0,
                    1
                ],
                "o":[
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (- 1 $0)) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=1 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    2,
                    2,
                    1
                ],
                "o":[
                    0,
                    0,
                    0,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1,
                    2,
                    2,
                    2
                ],
                "o":[
                    2,
                    2,
                    0,
                    2,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    0,
                    2,
                    0,
                    1
                ],
                "o":[
                    2,
                    1,
                    1,
                    0,
                    1,
                    2
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1
                ],
                "o":[
                    2,
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    2,
                    2
                ],
                "o":[
                    1,
                    1,
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1,
                    1
                ],
                "o":[
                    2,
                    1,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    2,
                    1
                ],
                "o":[
                    2,
                    0,
                    0,
                    2
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1
                ],
                "o":[
                    2,
                    0,
                    2
                ]
            },
            {
                "i":[
                    0,
                    0
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0
                ],
                "o":[
                    2,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0,
                    1,
                    0,
                    0
                ],
                "o":[
                    2,
                    2,
                    1,
                    1,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    2,
                    2,
                    1,
                    1,
                    2,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    2,
                    2,
                    0,
                    2,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1)))) $0))",
            "(lambda (map (lambda (mod (+ 1 $0) #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=1 and n=3"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    2,
                    3,
                    2
                ],
                "o":[
                    3,
                    0,
                    3
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1,
                    3,
                    1
                ],
                "o":[
                    2,
                    3,
                    2,
                    0,
                    2
                ]
            },
            {
                "i":[
                    2,
                    2,
                    0,
                    1,
                    2,
                    1,
                    1
                ],
                "o":[
                    3,
                    3,
                    1,
                    2,
                    3,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2,
                    1,
                    2
                ],
                "o":[
                    3,
                    2,
                    3
                ]
            },
            {
                "i":[
                    0,
                    2,
                    1,
                    2
                ],
                "o":[
                    1,
                    3,
                    2,
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    3,
                    0
                ],
                "o":[
                    2,
                    0,
                    1
                ]
            },
            {
                "i":[
                    2,
                    3,
                    1
                ],
                "o":[
                    3,
                    0,
                    2
                ]
            },
            {
                "i":[
                    0,
                    3,
                    3
                ],
                "o":[
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    2,
                    0,
                    2,
                    1,
                    3,
                    2
                ],
                "o":[
                    3,
                    1,
                    3,
                    2,
                    0,
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    2
                ],
                "o":[
                    2,
                    3
                ]
            },
            {
                "i":[
                    0,
                    1,
                    1,
                    2,
                    3
                ],
                "o":[
                    1,
                    2,
                    2,
                    3,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod (+ 1 $0) (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ 1 (+ 1 1))) (map (lambda (+ 1 $0)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ $0 1)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ 1 (+ 1 1))) (map (lambda (+ $0 1)) $0)))",
            "(lambda (map (lambda (mod (+ $0 1) (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ 1 $0)) $0)))",
            "(lambda (map (lambda (if (is-prime (- $0 1)) 0 (+ $0 1))) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=1 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    3,
                    2,
                    3,
                    3,
                    1
                ],
                "o":[
                    0,
                    4,
                    3,
                    4,
                    4,
                    2
                ]
            },
            {
                "i":[
                    1,
                    0,
                    2,
                    2,
                    2,
                    0,
                    2
                ],
                "o":[
                    2,
                    1,
                    3,
                    3,
                    3,
                    1,
                    3
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    2,
                    1,
                    2,
                    4
                ],
                "o":[
                    3,
                    2,
                    3,
                    0
                ]
            },
            {
                "i":[
                    4,
                    3,
                    2,
                    4,
                    2
                ],
                "o":[
                    0,
                    4,
                    3,
                    0,
                    3
                ]
            },
            {
                "i":[
                    4,
                    2,
                    2
                ],
                "o":[
                    0,
                    3,
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0,
                    2,
                    4,
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    1,
                    3,
                    0,
                    1,
                    2,
                    1
                ]
            },
            {
                "i":[
                    2,
                    3,
                    3
                ],
                "o":[
                    3,
                    4,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    3,
                    0,
                    2,
                    1,
                    0
                ],
                "o":[
                    4,
                    4,
                    1,
                    3,
                    2,
                    1
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    2,
                    2
                ],
                "o":[
                    3,
                    3
                ]
            },
            {
                "i":[
                    1,
                    2,
                    4,
                    1,
                    0
                ],
                "o":[
                    2,
                    3,
                    0,
                    2,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))",
            "(lambda (map (lambda (if (gt? $0 #(+ 1 (+ 1 1))) 0 (+ 1 $0))) $0))",
            "(lambda (map (lambda (if (gt? $0 #(+ 1 (+ 1 1))) 0 (+ $0 1))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=1 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    2,
                    2,
                    1
                ],
                "o":[
                    1,
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1,
                    2,
                    2,
                    2
                ],
                "o":[
                    0,
                    0,
                    1,
                    0,
                    1,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    0,
                    2,
                    0,
                    1
                ],
                "o":[
                    0,
                    2,
                    2,
                    1,
                    2,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1
                ],
                "o":[
                    0,
                    2,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    2,
                    2
                ],
                "o":[
                    2,
                    2,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1,
                    1
                ],
                "o":[
                    0,
                    2,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    1,
                    2,
                    2,
                    1
                ],
                "o":[
                    0,
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1
                ],
                "o":[
                    0,
                    1,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0
                ],
                "o":[
                    2,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0
                ],
                "o":[
                    0,
                    0,
                    2,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0,
                    1,
                    0,
                    0
                ],
                "o":[
                    0,
                    0,
                    2,
                    2,
                    0,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2,
                    2,
                    1,
                    1,
                    2,
                    1,
                    0
                ],
                "o":[
                    1,
                    1,
                    0,
                    0,
                    1,
                    0,
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))",
            "(lambda (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $0)))",
            "(lambda (map (lambda (mod (+ 1 (+ 1 $0)) #(+ 1 (+ 1 1)))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ 1 (+ 1 1)) (map (lambda (+ 1 (+ 1 $0))) $0)))",
            "(lambda (map (lambda (index $0 (cons (+ 1 1) (range $0)))) $0))",
            "(lambda (map (lambda (mod (+ $0 (+ 1 1)) #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=2 and n=3"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    2,
                    3,
                    2
                ],
                "o":[
                    0,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1,
                    3,
                    1
                ],
                "o":[
                    3,
                    0,
                    3,
                    1,
                    3
                ]
            },
            {
                "i":[
                    2,
                    2,
                    0,
                    1,
                    2,
                    1,
                    1
                ],
                "o":[
                    0,
                    0,
                    2,
                    3,
                    0,
                    3,
                    3
                ]
            },
            {
                "i":[
                    2,
                    1,
                    2
                ],
                "o":[
                    0,
                    3,
                    0
                ]
            },
            {
                "i":[
                    0,
                    2,
                    1,
                    2
                ],
                "o":[
                    2,
                    0,
                    3,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    3,
                    0
                ],
                "o":[
                    3,
                    1,
                    2
                ]
            },
            {
                "i":[
                    2,
                    3,
                    1
                ],
                "o":[
                    0,
                    1,
                    3
                ]
            },
            {
                "i":[
                    0,
                    3,
                    3
                ],
                "o":[
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    2,
                    0,
                    2,
                    1,
                    3,
                    2
                ],
                "o":[
                    0,
                    2,
                    0,
                    3,
                    1,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    2
                ],
                "o":[
                    3,
                    0
                ]
            },
            {
                "i":[
                    0,
                    1,
                    1,
                    2,
                    3
                ],
                "o":[
                    2,
                    3,
                    3,
                    0,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod (+ 1 (+ 1 $0)) (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ 1 (+ 1 1))) (map (lambda (+ 1 (+ 1 $0))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ $0 (+ 1 1))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ 1 (+ 1 1))) (map (lambda (- (+ $0 #(+ 1 (+ 1 1))) 1)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (#(lambda (map (lambda (+ $0 $1)))) (+ 1 1) $0)))",
            "(lambda (map (lambda (mod (+ $0 (+ 1 1)) (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ 1 (+ 1 $0))) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=2 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    3,
                    2,
                    3,
                    3,
                    1
                ],
                "o":[
                    1,
                    0,
                    4,
                    0,
                    0,
                    3
                ]
            },
            {
                "i":[
                    1,
                    0,
                    2,
                    2,
                    2,
                    0,
                    2
                ],
                "o":[
                    3,
                    2,
                    4,
                    4,
                    4,
                    2,
                    4
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    2,
                    1,
                    2,
                    4
                ],
                "o":[
                    4,
                    3,
                    4,
                    1
                ]
            },
            {
                "i":[
                    4,
                    3,
                    2,
                    4,
                    2
                ],
                "o":[
                    1,
                    0,
                    4,
                    1,
                    4
                ]
            },
            {
                "i":[
                    4,
                    2,
                    2
                ],
                "o":[
                    1,
                    4,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0,
                    2,
                    4,
                    0,
                    1,
                    0
                ],
                "o":[
                    2,
                    2,
                    4,
                    1,
                    2,
                    3,
                    2
                ]
            },
            {
                "i":[
                    2,
                    3,
                    3
                ],
                "o":[
                    4,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    3,
                    0,
                    2,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    2,
                    4,
                    3,
                    2
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    2,
                    2
                ],
                "o":[
                    4,
                    4
                ]
            },
            {
                "i":[
                    1,
                    2,
                    4,
                    1,
                    0
                ],
                "o":[
                    3,
                    4,
                    1,
                    3,
                    2
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) (#(lambda (map (lambda (+ $0 $1)))) (+ 1 1) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ $0 (+ 1 1))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (#(lambda (map (lambda (+ $0 $1)))) (+ 1 1) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ 1 (+ 1 $0))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ 1 (+ 1 $0))) $0)))",
            "(lambda (map (lambda (mod (+ 1 (+ 1 $0)) (+ 1 (+ 1 #(+ 1 (+ 1 1)))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ $0 (+ 1 1))) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=2 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    0
                ],
                "o":[
                    1,
                    3
                ]
            },
            {
                "i":[
                    0,
                    1,
                    1,
                    1,
                    1,
                    2
                ],
                "o":[
                    3,
                    0,
                    0,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    3,
                    1,
                    2,
                    3,
                    0,
                    0
                ],
                "o":[
                    3,
                    2,
                    0,
                    1,
                    2,
                    3,
                    3
                ]
            },
            {
                "i":[
                    3,
                    0,
                    3,
                    3,
                    3
                ],
                "o":[
                    2,
                    3,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    3,
                    2,
                    2,
                    1,
                    2,
                    1
                ],
                "o":[
                    2,
                    1,
                    1,
                    0,
                    1,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    3,
                    1
                ],
                "o":[
                    3,
                    2,
                    0
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    1,
                    3,
                    2,
                    3,
                    2
                ],
                "o":[
                    0,
                    2,
                    1,
                    2,
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    3,
                    3,
                    0,
                    1
                ],
                "o":[
                    0,
                    1,
                    2,
                    2,
                    3,
                    0
                ]
            },
            {
                "i":[
                    1,
                    1,
                    3,
                    1
                ],
                "o":[
                    0,
                    0,
                    2,
                    0
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    3,
                    0,
                    1,
                    2
                ],
                "o":[
                    1,
                    2,
                    3,
                    0,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod (+ #(+ 1 (+ 1 1)) $0) #(+ #(+ 1 (+ 1 1)) 1))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ $0 #(+ 1 (+ 1 1)))) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=3 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    1,
                    1,
                    4,
                    1,
                    2
                ],
                "o":[
                    1,
                    4,
                    4,
                    2,
                    4,
                    0
                ]
            },
            {
                "i":[
                    2,
                    1,
                    0,
                    3
                ],
                "o":[
                    0,
                    4,
                    3,
                    1
                ]
            },
            {
                "i":[
                    0,
                    1,
                    3,
                    2,
                    4
                ],
                "o":[
                    3,
                    4,
                    1,
                    0,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1
                ],
                "o":[
                    4,
                    4
                ]
            },
            {
                "i":[
                    4,
                    0
                ],
                "o":[
                    2,
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    4,
                    2,
                    2,
                    0,
                    2
                ],
                "o":[
                    2,
                    0,
                    0,
                    3,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    2,
                    4,
                    3
                ],
                "o":[
                    0,
                    3,
                    4,
                    0,
                    2,
                    1
                ]
            },
            {
                "i":[
                    1,
                    2
                ],
                "o":[
                    4,
                    0
                ]
            },
            {
                "i":[
                    1,
                    2,
                    2,
                    4
                ],
                "o":[
                    4,
                    0,
                    0,
                    2
                ]
            },
            {
                "i":[
                    3,
                    0,
                    3,
                    4,
                    3,
                    3
                ],
                "o":[
                    1,
                    3,
                    1,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (#(lambda (map (lambda (+ $0 $1)))) #(+ 1 (+ 1 1)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) (#(lambda (map (lambda (+ $0 $1)))) #(+ 1 (+ 1 1)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ #(+ 1 (+ 1 1)) $0)) $0)))",
            "(lambda (map (lambda (mod (+ $0 #(+ 1 (+ 1 1))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ #(+ 1 (+ 1 1)) $0)) $0)))",
            "(lambda (map (lambda (index $0 (cons #(+ 1 (+ 1 1)) (cons (+ #(+ 1 (+ 1 1)) $0) (range $0))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ $0 #(+ 1 (+ 1 1)))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ $0 #(+ 1 (+ 1 1)))) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=3 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    2,
                    2,
                    1
                ],
                "o":[
                    0,
                    0,
                    0,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1,
                    2,
                    2,
                    2
                ],
                "o":[
                    2,
                    2,
                    0,
                    2,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    0,
                    2,
                    0,
                    1
                ],
                "o":[
                    2,
                    1,
                    1,
                    0,
                    1,
                    2
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1
                ],
                "o":[
                    2,
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    2,
                    2
                ],
                "o":[
                    1,
                    1,
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1,
                    1
                ],
                "o":[
                    2,
                    1,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    2,
                    1
                ],
                "o":[
                    2,
                    0,
                    0,
                    2
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1
                ],
                "o":[
                    2,
                    0,
                    2
                ]
            },
            {
                "i":[
                    0,
                    0
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0
                ],
                "o":[
                    2,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    0,
                    1,
                    0,
                    0
                ],
                "o":[
                    2,
                    2,
                    1,
                    1,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    2,
                    2,
                    1,
                    1,
                    2,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    2,
                    2,
                    0,
                    2,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1)))) $0))",
            "(lambda (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ 1 (+ 1 1)) (map (lambda (+ 1 $0)) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=4 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    3,
                    2,
                    3,
                    3,
                    1
                ],
                "o":[
                    3,
                    2,
                    1,
                    2,
                    2,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    2,
                    2,
                    2,
                    0,
                    2
                ],
                "o":[
                    0,
                    4,
                    1,
                    1,
                    1,
                    4,
                    1
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    2,
                    1,
                    2,
                    4
                ],
                "o":[
                    1,
                    0,
                    1,
                    3
                ]
            },
            {
                "i":[
                    4,
                    3,
                    2,
                    4,
                    2
                ],
                "o":[
                    3,
                    2,
                    1,
                    3,
                    1
                ]
            },
            {
                "i":[
                    4,
                    2,
                    2
                ],
                "o":[
                    3,
                    1,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0,
                    2,
                    4,
                    0,
                    1,
                    0
                ],
                "o":[
                    4,
                    4,
                    1,
                    3,
                    4,
                    0,
                    4
                ]
            },
            {
                "i":[
                    2,
                    3,
                    3
                ],
                "o":[
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    3,
                    0,
                    2,
                    1,
                    0
                ],
                "o":[
                    2,
                    2,
                    4,
                    1,
                    0,
                    4
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    2,
                    2
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    4,
                    1,
                    0
                ],
                "o":[
                    0,
                    1,
                    3,
                    0,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ #(+ #(+ 1 (+ 1 1)) 1) $0)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (#(lambda (map (lambda (+ $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ $0 (+ 1 #(+ 1 (+ 1 1))))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) (map (lambda (+ $0 #(+ #(+ 1 (+ 1 1)) 1))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ #(+ 1 (+ 1 1)) (+ 1 $0))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) (map (lambda (+ $0 #(+ #(+ 1 (+ 1 1)) 1))) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) (map (lambda (+ #(+ #(+ 1 (+ 1 1)) 1) $0)) $0)))",
            "(lambda (map (lambda (index $0 (cons (+ 1 #(+ 1 (+ 1 1))) (range $0)))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) (#(lambda (map (lambda (+ $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0)))",
            "(lambda (map (lambda (index $0 (cons (+ 1 (+ 1 (+ 1 1))) (range $0)))) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=4 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    1,
                    0,
                    0,
                    1
                ],
                "o":[
                    0,
                    0,
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    1,
                    1,
                    0,
                    0
                ],
                "o":[
                    0,
                    0,
                    1,
                    0,
                    0,
                    1,
                    1
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    1,
                    0
                ],
                "o":[
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1
                ],
                "o":[
                    0,
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    1,
                    1
                ],
                "o":[
                    1,
                    1,
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    1
                ],
                "o":[
                    1,
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0,
                    1,
                    1,
                    0
                ],
                "o":[
                    1,
                    1,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    0,
                    1,
                    0,
                    1,
                    0,
                    1
                ],
                "o":[
                    1,
                    0,
                    1,
                    0,
                    1,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    0,
                    1,
                    1,
                    0
                ],
                "o":[
                    0,
                    0,
                    0,
                    1,
                    0,
                    0,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (- 1 $0)) $0))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=5 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    0
                ],
                "o":[
                    0,
                    1,
                    2
                ]
            },
            {
                "i":[
                    1,
                    1,
                    0,
                    2
                ],
                "o":[
                    0,
                    0,
                    2,
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    0,
                    2,
                    1
                ],
                "o":[
                    0,
                    1,
                    2,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    2,
                    1,
                    2
                ],
                "o":[
                    0,
                    1,
                    0,
                    1
                ]
            },
            {
                "i":[
                    2,
                    1,
                    1,
                    0,
                    0,
                    2,
                    2
                ],
                "o":[
                    1,
                    0,
                    0,
                    2,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    1
                ],
                "o":[
                    0,
                    2,
                    0,
                    0
                ]
            },
            {
                "i":[
                    2,
                    0
                ],
                "o":[
                    1,
                    2
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    0,
                    0,
                    2,
                    1,
                    0,
                    2,
                    2
                ],
                "o":[
                    2,
                    2,
                    1,
                    0,
                    2,
                    1,
                    1
                ]
            },
            {
                "i":[
                    2,
                    0,
                    0
                ],
                "o":[
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    2,
                    2,
                    1,
                    0,
                    0
                ],
                "o":[
                    1,
                    1,
                    0,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    1,
                    1,
                    1
                ],
                "o":[
                    2,
                    2,
                    2,
                    0,
                    0,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $0)))",
            "(lambda (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=5 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    2,
                    1,
                    3,
                    3
                ],
                "o":[
                    0,
                    3,
                    2,
                    0,
                    0
                ]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    1
                ],
                "o":[
                    3,
                    1,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2,
                    2,
                    0,
                    1,
                    2,
                    3,
                    3
                ],
                "o":[
                    3,
                    3,
                    1,
                    2,
                    3,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    3,
                    1,
                    1,
                    0
                ],
                "o":[
                    1,
                    0,
                    2,
                    2,
                    1
                ]
            },
            {
                "i":[
                    3,
                    0,
                    0
                ],
                "o":[
                    0,
                    1,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    0,
                    1,
                    2,
                    1,
                    2
                ],
                "o":[
                    2,
                    1,
                    2,
                    3,
                    2,
                    3
                ]
            },
            {
                "i":[
                    0,
                    3,
                    2,
                    2,
                    2
                ],
                "o":[
                    1,
                    0,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    1,
                    2,
                    1,
                    1
                ],
                "o":[
                    0,
                    2,
                    3,
                    2,
                    2
                ]
            },
            {
                "i":[
                    3,
                    1,
                    3
                ],
                "o":[
                    0,
                    2,
                    0
                ]
            },
            {
                "i":[
                    3,
                    3
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    0,
                    2,
                    2
                ],
                "o":[
                    1,
                    1,
                    1,
                    1,
                    3,
                    3
                ]
            },
            {
                "i":[
                    2,
                    0,
                    0,
                    2,
                    1,
                    0
                ],
                "o":[
                    3,
                    1,
                    1,
                    3,
                    2,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ 1 (+ 1 1))) (map (lambda (+ 1 $0)) $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) (#(lambda (map (lambda (+ $0 $1)))) 1 $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ 1 (+ 1 1)) 1) (map (lambda (+ $0 1)) $0)))"
        ],
        "name":"caesar-cipher-k-modulo-n with k=5 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    1,
                    2
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":0
            },
            {
                "i":[
                    2,
                    1,
                    2
                ],
                "o":1
            },
            {
                "i":[
                    2,
                    3,
                    4
                ],
                "o":0
            },
            {
                "i":[
                    0,
                    5,
                    4,
                    0,
                    2
                ],
                "o":1
            },
            {
                "i":[
                    3,
                    1,
                    3,
                    3,
                    2
                ],
                "o":2
            },
            {
                "i":[
                    4,
                    2,
                    6,
                    10,
                    8,
                    12
                ],
                "o":0
            },
            {
                "i":[
                    12
                ],
                "o":0
            },
            {
                "i":[
                    7
                ],
                "o":0
            },
            {
                "i":[
                    10
                ],
                "o":0
            },
            {
                "i":[
                    4
                ],
                "o":0
            },
            {
                "i":[
                    14,
                    14
                ],
                "o":1
            },
            {
                "i":[
                    9,
                    14,
                    15,
                    7,
                    2,
                    6,
                    2
                ],
                "o":0
            },
            {
                "i":[
                    10,
                    12,
                    1,
                    6,
                    9,
                    3,
                    11
                ],
                "o":0
            },
            {
                "i":[
                    11
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) (cdr $0) (car $0)))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) (cdr $0) (lambda (lambda (if (eq? $1 (car $2)) $2 empty))))))"
        ],
        "name":"count-head-in-tail"
    },
    {
        "examples":[
            {
                "i":[
                    11,
                    9,
                    0
                ],
                "o":1
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    0,
                    7
                ],
                "o":1
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    10,
                    15
                ],
                "o":0
            },
            {
                "i":[
                    16,
                    12,
                    15
                ],
                "o":0
            },
            {
                "i":[
                    0,
                    0,
                    9
                ],
                "o":2
            },
            {
                "i":[
                    0,
                    0,
                    0
                ],
                "o":3
            },
            {
                "i":[
                    12
                ],
                "o":0
            },
            {
                "i":[
                    0,
                    8
                ],
                "o":1
            },
            {
                "i":[
                    3,
                    14,
                    15,
                    0
                ],
                "o":1
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    14,
                    9
                ],
                "o":3
            },
            {
                "i":[
                    16,
                    15,
                    11
                ],
                "o":0
            },
            {
                "i":[
                    9,
                    7,
                    2,
                    6
                ],
                "o":0
            },
            {
                "i":[
                    9,
                    15,
                    4,
                    7
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 0 $0)))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 $1)))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 $0)))))"
        ],
        "name":"count-k with k=0"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    9,
                    16
                ],
                "o":1
            },
            {
                "i":[
                    5,
                    8,
                    4,
                    13,
                    12
                ],
                "o":0
            },
            {
                "i":[
                    15,
                    16
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    1
                ],
                "o":4
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    1
                ],
                "o":1
            },
            {
                "i":[
                    3,
                    3,
                    5,
                    1,
                    13
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    16,
                    1
                ],
                "o":2
            },
            {
                "i":[
                    16,
                    6,
                    8,
                    13,
                    14
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    4,
                    1,
                    1
                ],
                "o":5
            },
            {
                "i":[
                    6,
                    1,
                    1,
                    1
                ],
                "o":3
            },
            {
                "i":[
                    8,
                    7
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    15
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    1,
                    1
                ],
                "o":3
            },
            {
                "i":[],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 1))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (gt? $1 1) empty $2))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 1 $0)))))",
            "(lambda (fold $0 (length $0) (lambda (lambda (- $0 (mod 1 $1))))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) empty ($0 (- #(+ 1 (+ 1 1)) $1))))))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? 1 $1) $2 empty))))))",
            "(lambda (- (length $0) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (cdr ($0 $1))))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime (+ $0 $0))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 1)))))"
        ],
        "name":"count-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    14,
                    0,
                    2,
                    6
                ],
                "o":1
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2
                ],
                "o":7
            },
            {
                "i":[
                    2
                ],
                "o":1
            },
            {
                "i":[
                    2,
                    15
                ],
                "o":1
            },
            {
                "i":[
                    0,
                    8,
                    7,
                    2,
                    5,
                    2
                ],
                "o":2
            },
            {
                "i":[
                    9,
                    16,
                    3,
                    2,
                    7,
                    2
                ],
                "o":2
            },
            {
                "i":[
                    13,
                    10,
                    9
                ],
                "o":0
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2
                ],
                "o":7
            },
            {
                "i":[
                    2,
                    12,
                    11,
                    5,
                    12,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    8
                ],
                "o":0
            },
            {
                "i":[
                    2,
                    2
                ],
                "o":2
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    16,
                    2
                ],
                "o":5
            },
            {
                "i":[
                    3
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    8,
                    1
                ],
                "o":0
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    2,
                    2
                ],
                "o":6
            }
        ],
        "implementations":[
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? #(+ #(+ 1 (+ 1 1)) 1) (+ $0 $0))))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-square $1) empty ($0 (- #(+ 1 (+ 1 1)) $1))))))))",
            "(lambda (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 (+ 1 1)))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (+ 1 1) $0)))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? #(+ #(+ 1 (+ 1 1)) 1) (* $0 $0))))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) ($0 (- #(+ 1 (+ 1 1)) $1)) empty))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 (car (#(lambda (cdr (cdr $0))) (range #(+ 1 (+ 1 1))))))))))"
        ],
        "name":"count-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    13
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    6,
                    3
                ],
                "o":6
            },
            {
                "i":[
                    11,
                    0,
                    3,
                    3,
                    3,
                    3,
                    3
                ],
                "o":5
            },
            {
                "i":[
                    13,
                    7,
                    9,
                    10
                ],
                "o":0
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    12
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    3,
                    3
                ],
                "o":3
            },
            {
                "i":[
                    10,
                    0,
                    15,
                    9,
                    13
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    6,
                    1,
                    15,
                    12,
                    13
                ],
                "o":1
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    12,
                    3,
                    14
                ],
                "o":1
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    2,
                    8,
                    0,
                    14,
                    3,
                    10
                ],
                "o":1
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    4
                ],
                "o":3
            },
            {
                "i":[
                    5,
                    16,
                    12
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 #(+ 1 (+ 1 1))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? #(+ 1 (+ 1 1)) $1) $2 empty))))))"
        ],
        "name":"count-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    4,
                    14,
                    4,
                    16
                ],
                "o":3
            },
            {
                "i":[
                    6,
                    4,
                    4,
                    0
                ],
                "o":2
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    12
                ],
                "o":3
            },
            {
                "i":[
                    4,
                    13,
                    10,
                    4,
                    4,
                    4
                ],
                "o":4
            },
            {
                "i":[
                    4,
                    16,
                    10
                ],
                "o":1
            },
            {
                "i":[
                    13,
                    4,
                    0,
                    1,
                    4
                ],
                "o":2
            },
            {
                "i":[
                    4
                ],
                "o":1
            },
            {
                "i":[
                    15,
                    1,
                    2,
                    7,
                    5,
                    4,
                    0
                ],
                "o":1
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":6
            },
            {
                "i":[
                    2,
                    7,
                    12
                ],
                "o":0
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    2,
                    7,
                    3,
                    3
                ],
                "o":0
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":5
            },
            {
                "i":[
                    6,
                    4,
                    2
                ],
                "o":1
            }
        ],
        "implementations":[
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? #(+ #(+ 1 (+ 1 1)) 1) $0)))))",
            "(lambda (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 #(+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? $1 #(+ #(+ 1 (+ 1 1)) 1)) $2 empty))))))",
            "(lambda (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? (+ 1 #(+ 1 (+ 1 1))) $1) $2 empty))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 #(+ #(+ 1 (+ 1 1)) 1))))))"
        ],
        "name":"count-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    5
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    6
                ],
                "o":0
            },
            {
                "i":[
                    5,
                    5,
                    5,
                    5,
                    5
                ],
                "o":5
            },
            {
                "i":[
                    5,
                    16,
                    11,
                    5
                ],
                "o":2
            },
            {
                "i":[
                    16
                ],
                "o":0
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    8,
                    14
                ],
                "o":0
            },
            {
                "i":[
                    4,
                    12,
                    3,
                    15,
                    5,
                    5
                ],
                "o":2
            },
            {
                "i":[
                    8
                ],
                "o":0
            },
            {
                "i":[
                    0,
                    1,
                    2,
                    14,
                    3,
                    9,
                    12
                ],
                "o":0
            },
            {
                "i":[
                    5,
                    5,
                    2,
                    5,
                    5,
                    5
                ],
                "o":5
            },
            {
                "i":[
                    11,
                    12,
                    7
                ],
                "o":0
            },
            {
                "i":[
                    14
                ],
                "o":0
            },
            {
                "i":[
                    5,
                    0
                ],
                "o":1
            },
            {
                "i":[
                    9,
                    1,
                    16
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1))))))",
            "(lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (+ #(+ #(+ 1 (+ 1 1)) 1) 1) $0)))))"
        ],
        "name":"count-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    3,
                    9,
                    1,
                    7,
                    12,
                    5,
                    12,
                    4,
                    14
                ],
                "o":[
                    1,
                    7,
                    12,
                    5,
                    12,
                    4,
                    14
                ]
            },
            {
                "i":[
                    10,
                    6,
                    5,
                    4,
                    15,
                    11,
                    8,
                    8
                ],
                "o":[
                    4,
                    15,
                    11,
                    8,
                    8
                ]
            },
            {
                "i":[
                    13,
                    0,
                    5,
                    14,
                    1,
                    12,
                    1,
                    12,
                    5,
                    4
                ],
                "o":[
                    14,
                    1,
                    12,
                    1,
                    12,
                    5,
                    4
                ]
            },
            {
                "i":[
                    10,
                    15,
                    13,
                    9,
                    13,
                    15,
                    7,
                    12,
                    3,
                    14
                ],
                "o":[
                    9,
                    13,
                    15,
                    7,
                    12,
                    3,
                    14
                ]
            },
            {
                "i":[
                    4,
                    1,
                    11,
                    2,
                    3,
                    15,
                    2,
                    0,
                    12
                ],
                "o":[
                    2,
                    3,
                    15,
                    2,
                    0,
                    12
                ]
            },
            {
                "i":[
                    1,
                    5,
                    8,
                    16,
                    15,
                    10,
                    14,
                    11
                ],
                "o":[
                    16,
                    15,
                    10,
                    14,
                    11
                ]
            },
            {
                "i":[
                    11,
                    12,
                    13,
                    4,
                    0,
                    13,
                    6,
                    9,
                    1,
                    9
                ],
                "o":[
                    4,
                    0,
                    13,
                    6,
                    9,
                    1,
                    9
                ]
            },
            {
                "i":[
                    8,
                    5,
                    1,
                    4,
                    15,
                    4,
                    9,
                    11,
                    1
                ],
                "o":[
                    4,
                    15,
                    4,
                    9,
                    11,
                    1
                ]
            },
            {
                "i":[
                    9,
                    15,
                    11,
                    10,
                    4,
                    13
                ],
                "o":[
                    10,
                    4,
                    13
                ]
            },
            {
                "i":[
                    7,
                    11,
                    12,
                    8,
                    15,
                    1,
                    9,
                    2
                ],
                "o":[
                    8,
                    15,
                    1,
                    9,
                    2
                ]
            },
            {
                "i":[
                    9,
                    0,
                    5,
                    8,
                    5,
                    8,
                    13
                ],
                "o":[
                    8,
                    5,
                    8,
                    13
                ]
            },
            {
                "i":[
                    2,
                    5,
                    14,
                    8,
                    8
                ],
                "o":[
                    8,
                    8
                ]
            },
            {
                "i":[
                    14,
                    0,
                    7,
                    11,
                    10,
                    0,
                    5,
                    2
                ],
                "o":[
                    11,
                    10,
                    0,
                    5,
                    2
                ]
            },
            {
                "i":[
                    16,
                    9,
                    15,
                    4
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    14,
                    16,
                    4,
                    13,
                    11,
                    6,
                    13,
                    16,
                    1,
                    5
                ],
                "o":[
                    13,
                    11,
                    6,
                    13,
                    16,
                    1,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (cdr (#(lambda (cdr (cdr $0))) $0)))",
            "(lambda (cdr (cdr (cdr $0))))",
            "(lambda (#(lambda (cdr (cdr $0))) (cdr $0)))"
        ],
        "name":"drop-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    15,
                    6,
                    2,
                    1,
                    7,
                    7,
                    2,
                    11,
                    14,
                    6,
                    7,
                    11
                ],
                "o":[
                    7,
                    2,
                    11,
                    14,
                    6,
                    7,
                    11
                ]
            },
            {
                "i":[
                    13,
                    1,
                    12,
                    11,
                    6,
                    11,
                    15,
                    11,
                    2,
                    7,
                    8
                ],
                "o":[
                    11,
                    15,
                    11,
                    2,
                    7,
                    8
                ]
            },
            {
                "i":[
                    5,
                    10,
                    1,
                    4,
                    3,
                    5,
                    6,
                    0,
                    6,
                    3,
                    16
                ],
                "o":[
                    5,
                    6,
                    0,
                    6,
                    3,
                    16
                ]
            },
            {
                "i":[
                    5,
                    10,
                    1,
                    5,
                    6,
                    16,
                    12,
                    9,
                    2,
                    7,
                    13
                ],
                "o":[
                    16,
                    12,
                    9,
                    2,
                    7,
                    13
                ]
            },
            {
                "i":[
                    1,
                    8,
                    14,
                    3,
                    14,
                    3,
                    15,
                    11,
                    11,
                    14
                ],
                "o":[
                    3,
                    15,
                    11,
                    11,
                    14
                ]
            },
            {
                "i":[
                    14,
                    2,
                    8,
                    4,
                    1,
                    9,
                    9,
                    4
                ],
                "o":[
                    9,
                    9,
                    4
                ]
            },
            {
                "i":[
                    4,
                    14,
                    0,
                    12,
                    7
                ],
                "o":[]
            },
            {
                "i":[
                    2,
                    9,
                    16,
                    2,
                    7,
                    12
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    0,
                    8,
                    7,
                    16,
                    13,
                    3,
                    8,
                    0,
                    13
                ],
                "o":[
                    3,
                    8,
                    0,
                    13
                ]
            },
            {
                "i":[
                    9,
                    15,
                    0,
                    1,
                    8,
                    6,
                    2,
                    11,
                    4,
                    11
                ],
                "o":[
                    6,
                    2,
                    11,
                    4,
                    11
                ]
            },
            {
                "i":[
                    15,
                    16,
                    16,
                    16,
                    6,
                    0,
                    4,
                    7
                ],
                "o":[
                    0,
                    4,
                    7
                ]
            },
            {
                "i":[
                    16,
                    7,
                    3,
                    14,
                    4,
                    9,
                    1,
                    13,
                    4,
                    8,
                    6
                ],
                "o":[
                    9,
                    1,
                    13,
                    4,
                    8,
                    6
                ]
            },
            {
                "i":[
                    7,
                    13,
                    16,
                    12,
                    4,
                    5
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    13,
                    11,
                    10,
                    7,
                    13,
                    11,
                    9
                ],
                "o":[
                    11,
                    9
                ]
            },
            {
                "i":[
                    7,
                    15,
                    3,
                    15,
                    7,
                    7,
                    11
                ],
                "o":[
                    7,
                    11
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) (cdr $0))))",
            "(lambda (cdr (cdr (cdr (cdr (cdr $0))))))"
        ],
        "name":"drop-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    0
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    7,
                    2,
                    4
                ],
                "o":[
                    7,
                    7,
                    2,
                    2,
                    4,
                    4
                ]
            },
            {
                "i":[
                    14,
                    3,
                    7,
                    3,
                    12,
                    8
                ],
                "o":[
                    14,
                    14,
                    3,
                    3,
                    7,
                    7,
                    3,
                    3,
                    12,
                    12,
                    8,
                    8
                ]
            },
            {
                "i":[
                    10,
                    7
                ],
                "o":[
                    10,
                    10,
                    7,
                    7
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    5,
                    5
                ]
            },
            {
                "i":[
                    7,
                    8,
                    16
                ],
                "o":[
                    7,
                    7,
                    8,
                    8,
                    16,
                    16
                ]
            },
            {
                "i":[
                    4,
                    9,
                    2
                ],
                "o":[
                    4,
                    4,
                    9,
                    9,
                    2,
                    2
                ]
            },
            {
                "i":[
                    15
                ],
                "o":[
                    15,
                    15
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    0,
                    9,
                    15,
                    7,
                    14,
                    9
                ],
                "o":[
                    8,
                    8,
                    0,
                    0,
                    9,
                    9,
                    15,
                    15,
                    7,
                    7,
                    14,
                    14,
                    9,
                    9
                ]
            },
            {
                "i":[
                    1,
                    7,
                    2,
                    6,
                    6,
                    9
                ],
                "o":[
                    1,
                    1,
                    7,
                    7,
                    2,
                    2,
                    6,
                    6,
                    6,
                    6,
                    9,
                    9
                ]
            },
            {
                "i":[
                    16,
                    15,
                    13
                ],
                "o":[
                    16,
                    16,
                    15,
                    15,
                    13,
                    13
                ]
            },
            {
                "i":[
                    8,
                    16,
                    5
                ],
                "o":[
                    8,
                    8,
                    16,
                    16,
                    5,
                    5
                ]
            },
            {
                "i":[
                    0,
                    5,
                    8,
                    16
                ],
                "o":[
                    0,
                    0,
                    5,
                    5,
                    8,
                    8,
                    16,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (fold $0 $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 $1))))) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 $1) $1))))))",
            "(lambda (fold $0 empty (lambda (lambda (cons $1 (cons $1 $0))))))"
        ],
        "name":"dup"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    0
                ],
                "o":false
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    7,
                    7,
                    3,
                    2
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    10,
                    10,
                    6,
                    13,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    4,
                    7,
                    16,
                    11,
                    10,
                    3,
                    15
                ],
                "o":false
            },
            {
                "i":[
                    4
                ],
                "o":false
            },
            {
                "i":[
                    6,
                    0,
                    14,
                    0,
                    2,
                    12
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    12,
                    15
                ],
                "o":false
            },
            {
                "i":[
                    2,
                    16,
                    2,
                    5,
                    15,
                    6,
                    7
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (empty? $0))"
        ],
        "name":"empty"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    0,
                    4
                ],
                "o":[
                    2,
                    0,
                    4
                ]
            },
            {
                "i":[
                    2,
                    5,
                    4,
                    2,
                    0,
                    5,
                    1,
                    1
                ],
                "o":[
                    2,
                    4,
                    2,
                    0
                ]
            },
            {
                "i":[
                    12,
                    13
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    14,
                    7,
                    3,
                    1,
                    9,
                    9,
                    5
                ],
                "o":[
                    14
                ]
            },
            {
                "i":[
                    6,
                    4,
                    7
                ],
                "o":[
                    6,
                    4
                ]
            },
            {
                "i":[
                    7,
                    0,
                    12,
                    7
                ],
                "o":[
                    0,
                    12
                ]
            },
            {
                "i":[
                    15
                ],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    2,
                    8,
                    7
                ],
                "o":[
                    2,
                    2,
                    8
                ]
            },
            {
                "i":[
                    10,
                    11,
                    8,
                    16
                ],
                "o":[
                    10,
                    8,
                    16
                ]
            },
            {
                "i":[
                    5,
                    5,
                    8,
                    7,
                    4,
                    16
                ],
                "o":[
                    8,
                    4,
                    16
                ]
            },
            {
                "i":[
                    14
                ],
                "o":[
                    14
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod (+ $0 1) (+ 1 1))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 (- 1 #(+ 1 (+ 1 1))))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-square (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))"
        ],
        "name":"evens"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    1,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    2,
                    1,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    3,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    3,
                    1,
                    3,
                    4,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    4,
                    2,
                    6,
                    10,
                    8,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    11,
                    11,
                    11
                ],
                "o":true
            },
            {
                "i":[
                    7,
                    7,
                    7
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    15,
                    2,
                    2,
                    2,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    6,
                    6,
                    16,
                    6,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    15,
                    13,
                    10
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    14,
                    14,
                    1,
                    7,
                    9,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    14,
                    3,
                    14,
                    11
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    2,
                    13,
                    2,
                    2,
                    2,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    0,
                    0,
                    5,
                    0
                ],
                "o":true
            }
        ],
        "implementations":[
            "(lambda (is-square (+ 1 (mod (car $0) (index (length (cdr (cdr $0))) $0)))))"
        ],
        "name":"has-head-in-tail"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    11,
                    0,
                    11
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    8,
                    9
                ],
                "o":false
            },
            {
                "i":[
                    9,
                    0,
                    0,
                    0
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    0,
                    0
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    8
                ],
                "o":false
            },
            {
                "i":[
                    0,
                    0,
                    0
                ],
                "o":true
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    4,
                    9,
                    6,
                    11
                ],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    13
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    7,
                    6,
                    8,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    9,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    6,
                    9,
                    11,
                    7,
                    5,
                    5,
                    0
                ],
                "o":true
            }
        ],
        "implementations":[
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 $0))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 $1))))))))",
            "(lambda (gt? (length $0) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 $1)))))))"
        ],
        "name":"has-k with k=0"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    0,
                    3,
                    16
                ],
                "o":false
            },
            {
                "i":[
                    0,
                    0,
                    5,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    16
                ],
                "o":false
            },
            {
                "i":[
                    14,
                    8,
                    1,
                    1,
                    1,
                    1
                ],
                "o":true
            },
            {
                "i":[
                    6,
                    14,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    11,
                    1,
                    7,
                    8,
                    4,
                    5,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    7
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    1,
                    1
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    1,
                    1
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    4,
                    6,
                    9
                ],
                "o":false
            },
            {
                "i":[
                    16,
                    10,
                    7,
                    12,
                    13,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    8,
                    8,
                    7,
                    1,
                    1,
                    2,
                    3
                ],
                "o":true
            },
            {
                "i":[
                    1
                ],
                "o":true
            },
            {
                "i":[
                    15,
                    7,
                    6,
                    15,
                    7
                ],
                "o":false
            },
            {
                "i":[
                    1,
                    1,
                    1,
                    1
                ],
                "o":true
            }
        ],
        "implementations":[
            "(lambda (is-prime (+ (mod (- #(+ 1 (+ 1 1)) (car $0)) #(+ 1 (+ 1 1))) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (if (is-square (car $0)) (is-prime (+ (car $0) (car $0))) (gt? (length (#(lambda (cdr (cdr $0))) $0)) #(+ 1 (+ 1 1)))))",
            "(lambda (eq? 0 (fold $0 1 (lambda (lambda (* $0 (- $1 1)))))))",
            "(lambda (gt? (length $0) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime (+ $1 $1)) empty $2)))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 1))))))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 1)))",
            "(lambda (#(lambda (lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 $1)))) 1 $0))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? 1 $1) $2 empty)))))))",
            "(lambda (is-prime (- (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))) (mod (- (car $0) #(+ 1 (+ 1 1))) #(+ 1 (+ 1 1))))))",
            "(lambda (eq? 1 (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (- $0 (mod (- $0 $1) $0)))))))",
            "(lambda (is-prime (+ (mod (- (car $0) #(+ 1 (+ 1 1))) #(+ 1 (+ 1 1))) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? $1 (* $1 $1)) ($0 $1) empty)))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 1 $0))))))"
        ],
        "name":"has-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    7,
                    3,
                    2,
                    3
                ],
                "o":true
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    12,
                    4,
                    7,
                    15
                ],
                "o":false
            },
            {
                "i":[
                    2
                ],
                "o":true
            },
            {
                "i":[
                    9,
                    6
                ],
                "o":false
            },
            {
                "i":[
                    2,
                    3,
                    6,
                    6,
                    7,
                    7
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    12
                ],
                "o":false
            },
            {
                "i":[
                    0,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    2,
                    2,
                    2,
                    2,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    11,
                    9,
                    16,
                    9,
                    7,
                    2,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    9,
                    15,
                    4,
                    7
                ],
                "o":false
            },
            {
                "i":[
                    1,
                    2,
                    9,
                    16
                ],
                "o":true
            },
            {
                "i":[
                    5,
                    8,
                    4,
                    13,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    15,
                    16
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 $1)))) (+ 1 1) $0))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 (+ 1 1))))",
            "(lambda (is-square (fold $0 (+ 1 (+ 1 1)) (lambda (lambda (mod $0 (+ $1 1)))))))",
            "(lambda (is-square (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (mod $0 (+ 1 $1)))))))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 (mod (car $0) #(+ 1 (+ 1 1))))))",
            "(lambda (is-square (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (mod $0 (+ $1 1)))))))",
            "(lambda (gt? (length $0) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- $1 #(+ 1 (+ 1 1))))))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? #(+ #(+ 1 (+ 1 1)) 1) $0))))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? #(+ 1 (+ 1 1)) $0))))))",
            "(lambda (is-square (length (range (- (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (- $1 1)))) 1)))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- #(+ 1 (+ 1 1)) $1))))))))"
        ],
        "name":"has-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    3,
                    3,
                    3
                ],
                "o":true
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    3
                ],
                "o":true
            },
            {
                "i":[
                    13,
                    3,
                    5,
                    5,
                    13
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    16,
                    3
                ],
                "o":true
            },
            {
                "i":[
                    16,
                    6,
                    8,
                    13,
                    14
                ],
                "o":false
            },
            {
                "i":[
                    3,
                    3,
                    3,
                    4,
                    3,
                    3
                ],
                "o":true
            },
            {
                "i":[
                    6,
                    3,
                    3,
                    3
                ],
                "o":true
            },
            {
                "i":[
                    8,
                    7
                ],
                "o":false
            },
            {
                "i":[
                    3,
                    15
                ],
                "o":true
            },
            {
                "i":[
                    3
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    2,
                    3,
                    3
                ],
                "o":true
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    3,
                    15
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    6
                ],
                "o":true
            }
        ],
        "implementations":[
            "(lambda (if (is-square (length $0)) (gt? (length $0) 0) (is-prime (car $0))))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 #(+ 1 (+ 1 1)))))"
        ],
        "name":"has-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    3,
                    14,
                    6,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    16
                ],
                "o":false
            },
            {
                "i":[
                    9,
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    16,
                    14,
                    7,
                    8,
                    7,
                    1,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    4
                ],
                "o":true
            },
            {
                "i":[
                    4,
                    4,
                    13
                ],
                "o":true
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    4,
                    4,
                    13
                ],
                "o":true
            },
            {
                "i":[
                    4,
                    4,
                    9,
                    16,
                    4,
                    4,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    15,
                    14,
                    11,
                    7
                ],
                "o":false
            },
            {
                "i":[
                    4,
                    4,
                    4,
                    4,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    9,
                    4,
                    3,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    7,
                    11,
                    13,
                    15,
                    16
                ],
                "o":false
            },
            {
                "i":[
                    11,
                    11,
                    4,
                    14,
                    6,
                    14,
                    0
                ],
                "o":true
            },
            {
                "i":[
                    3
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (eq? $1 #(+ #(+ 1 (+ 1 1)) 1)) $2 empty)))))))",
            "(lambda (is-prime (+ (mod (fold $0 1 (lambda (lambda $1))) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))) #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? $0 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 #(+ #(+ 1 (+ 1 1)) 1))))",
            "(lambda (is-prime (+ (mod (car (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 1)) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))) #(+ 1 (+ 1 1)))))",
            "(lambda (is-square (mod (index (length $0) (cons #(+ 1 (+ 1 1)) $0)) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (is-prime (+ (mod (car (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 #(+ 1 (+ 1 1)))) (* #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))) #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (gt? $0 0)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? #(+ #(+ 1 (+ 1 1)) 1) $0))))))"
        ],
        "name":"has-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    8,
                    1
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    5,
                    5,
                    5,
                    5,
                    5
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    13
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    5,
                    5,
                    5,
                    5,
                    6,
                    5
                ],
                "o":true
            },
            {
                "i":[
                    11,
                    0,
                    5,
                    5,
                    5,
                    5,
                    5
                ],
                "o":true
            },
            {
                "i":[
                    13,
                    7,
                    9,
                    10
                ],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    12
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    5,
                    5
                ],
                "o":true
            },
            {
                "i":[
                    10,
                    0,
                    15,
                    9,
                    13
                ],
                "o":false
            },
            {
                "i":[
                    3,
                    6,
                    1,
                    15,
                    12,
                    13
                ],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    12,
                    3,
                    14
                ],
                "o":false
            },
            {
                "i":[],
                "o":false
            },
            {
                "i":[
                    2,
                    8,
                    0,
                    14,
                    3,
                    10
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (is-prime (mod (- (fold $0 1 (lambda (lambda $1))) #(+ 1 (+ 1 1))) #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (gt? $0 0)) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))",
            "(lambda (is-prime (car (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 1) (lambda (range #(+ 1 (+ 1 1))))))))"
        ],
        "name":"has-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":1
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    8,
                    13,
                    8,
                    0,
                    14,
                    0,
                    5
                ],
                "o":8
            },
            {
                "i":[
                    9,
                    3
                ],
                "o":9
            },
            {
                "i":[
                    16
                ],
                "o":16
            },
            {
                "i":[
                    14,
                    8,
                    2,
                    12,
                    10
                ],
                "o":14
            },
            {
                "i":[
                    0,
                    5
                ],
                "o":0
            },
            {
                "i":[
                    7,
                    11
                ],
                "o":7
            },
            {
                "i":[
                    11,
                    10,
                    12,
                    13,
                    2,
                    15
                ],
                "o":11
            },
            {
                "i":[
                    5,
                    6,
                    2,
                    8,
                    9
                ],
                "o":5
            },
            {
                "i":[
                    2
                ],
                "o":2
            },
            {
                "i":[
                    8,
                    7
                ],
                "o":8
            },
            {
                "i":[
                    11,
                    13,
                    15,
                    15,
                    0,
                    1,
                    3
                ],
                "o":11
            },
            {
                "i":[
                    9,
                    7,
                    8,
                    1,
                    9,
                    14,
                    16
                ],
                "o":9
            }
        ],
        "implementations":[
            "(lambda (car $0))"
        ],
        "name":"head"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    12,
                    4,
                    0,
                    0,
                    14,
                    14,
                    14
                ],
                "o":1
            },
            {
                "i":[
                    0,
                    7,
                    3,
                    15,
                    11,
                    1,
                    16
                ],
                "o":0
            },
            {
                "i":[
                    2,
                    12,
                    11,
                    14,
                    15,
                    9,
                    8
                ],
                "o":2
            },
            {
                "i":[
                    4,
                    3,
                    13,
                    1
                ],
                "o":4
            },
            {
                "i":[
                    6,
                    4,
                    6,
                    12,
                    0,
                    8,
                    1,
                    16
                ],
                "o":6
            },
            {
                "i":[
                    6,
                    1,
                    4,
                    12,
                    12,
                    0
                ],
                "o":6
            },
            {
                "i":[
                    15,
                    16,
                    9,
                    12,
                    15,
                    0,
                    2,
                    7
                ],
                "o":15
            },
            {
                "i":[
                    13,
                    14,
                    7,
                    10,
                    9,
                    7
                ],
                "o":13
            },
            {
                "i":[
                    8,
                    1,
                    10,
                    4,
                    3
                ],
                "o":8
            },
            {
                "i":[
                    10,
                    4,
                    16,
                    1
                ],
                "o":10
            },
            {
                "i":[
                    5,
                    15,
                    8,
                    10,
                    13,
                    12,
                    7,
                    0
                ],
                "o":5
            },
            {
                "i":[
                    12,
                    12
                ],
                "o":12
            },
            {
                "i":[
                    5,
                    16,
                    10,
                    16,
                    8,
                    7,
                    2
                ],
                "o":5
            },
            {
                "i":[
                    4,
                    1,
                    12,
                    0,
                    9,
                    12
                ],
                "o":4
            },
            {
                "i":[
                    0,
                    3,
                    1,
                    6
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (car $0))"
        ],
        "name":"index-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    14,
                    15,
                    4,
                    8,
                    1,
                    0,
                    10,
                    8,
                    0
                ],
                "o":15
            },
            {
                "i":[
                    4,
                    11,
                    14,
                    0,
                    13,
                    1,
                    10,
                    5
                ],
                "o":14
            },
            {
                "i":[
                    8,
                    12,
                    0,
                    1
                ],
                "o":0
            },
            {
                "i":[
                    12,
                    15,
                    10,
                    10,
                    3,
                    8,
                    1,
                    11,
                    6
                ],
                "o":10
            },
            {
                "i":[
                    8,
                    14,
                    2,
                    12,
                    3,
                    6,
                    0
                ],
                "o":2
            },
            {
                "i":[
                    16,
                    1,
                    14
                ],
                "o":14
            },
            {
                "i":[
                    13,
                    0,
                    3,
                    2,
                    9,
                    14,
                    4,
                    12
                ],
                "o":3
            },
            {
                "i":[
                    5,
                    12,
                    14,
                    13,
                    2,
                    3,
                    14,
                    5,
                    3
                ],
                "o":14
            },
            {
                "i":[
                    12,
                    4,
                    1,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    8,
                    2,
                    15,
                    3,
                    10,
                    0
                ],
                "o":15
            },
            {
                "i":[
                    5,
                    6,
                    0,
                    9,
                    6,
                    7,
                    15
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    11,
                    3
                ],
                "o":3
            },
            {
                "i":[
                    3,
                    7,
                    16,
                    2,
                    2,
                    13,
                    0,
                    13,
                    5
                ],
                "o":16
            },
            {
                "i":[
                    6,
                    2,
                    6,
                    12
                ],
                "o":6
            },
            {
                "i":[
                    0,
                    10,
                    11,
                    7,
                    4
                ],
                "o":11
            }
        ],
        "implementations":[
            "(lambda (car (#(lambda (cdr (cdr $0))) $0)))"
        ],
        "name":"index-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    15,
                    1,
                    4,
                    12,
                    10,
                    8,
                    7,
                    4,
                    2,
                    3,
                    12
                ],
                "o":12
            },
            {
                "i":[
                    13,
                    15,
                    6,
                    5,
                    2,
                    13,
                    14,
                    5,
                    12
                ],
                "o":2
            },
            {
                "i":[
                    16,
                    11,
                    8,
                    8,
                    5,
                    6,
                    2
                ],
                "o":5
            },
            {
                "i":[
                    9,
                    1,
                    6,
                    0,
                    4,
                    14,
                    15,
                    6,
                    6,
                    14,
                    4,
                    7
                ],
                "o":4
            },
            {
                "i":[
                    4,
                    3,
                    1,
                    4,
                    0,
                    6,
                    0,
                    14,
                    13,
                    12
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    7,
                    3,
                    16,
                    10,
                    12,
                    14,
                    12,
                    16,
                    13,
                    8,
                    3
                ],
                "o":10
            },
            {
                "i":[
                    0,
                    4,
                    2,
                    11,
                    6,
                    4,
                    9,
                    11,
                    5,
                    11,
                    1,
                    0
                ],
                "o":6
            },
            {
                "i":[
                    1,
                    12,
                    15,
                    3,
                    7,
                    14
                ],
                "o":7
            },
            {
                "i":[
                    15,
                    8,
                    9,
                    0,
                    11,
                    12,
                    9,
                    15
                ],
                "o":11
            },
            {
                "i":[
                    0,
                    8,
                    9,
                    6,
                    7,
                    13,
                    8,
                    13,
                    16,
                    7,
                    10,
                    10
                ],
                "o":7
            },
            {
                "i":[
                    9,
                    10,
                    2,
                    3,
                    5,
                    1,
                    8,
                    4,
                    3,
                    3,
                    16
                ],
                "o":5
            },
            {
                "i":[
                    16,
                    4,
                    1,
                    12,
                    3,
                    12,
                    15
                ],
                "o":3
            },
            {
                "i":[
                    1,
                    5,
                    15,
                    15,
                    2,
                    10,
                    13,
                    15,
                    3,
                    7
                ],
                "o":2
            },
            {
                "i":[
                    4,
                    7,
                    13,
                    6,
                    12
                ],
                "o":12
            },
            {
                "i":[
                    11,
                    11,
                    12,
                    5,
                    13,
                    11
                ],
                "o":13
            }
        ],
        "implementations":[
            "(lambda (car (cdr (cdr (cdr (cdr $0))))))",
            "(lambda (index #(+ #(+ 1 (+ 1 1)) 1) $0))"
        ],
        "name":"index-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    0,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    5,
                    4,
                    2,
                    0,
                    5,
                    1,
                    1
                ],
                "o":false
            },
            {
                "i":[
                    14,
                    6,
                    5
                ],
                "o":false
            },
            {
                "i":[
                    8,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    12,
                    16,
                    22,
                    22,
                    4,
                    2,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    8,
                    4
                ],
                "o":true
            },
            {
                "i":[
                    26,
                    20,
                    32,
                    10,
                    16,
                    16,
                    12
                ],
                "o":true
            },
            {
                "i":[
                    28
                ],
                "o":true
            },
            {
                "i":[
                    11,
                    16,
                    10,
                    2,
                    1,
                    8
                ],
                "o":false
            },
            {
                "i":[
                    14,
                    10,
                    4,
                    0,
                    12,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    24,
                    10,
                    30,
                    4,
                    14
                ],
                "o":true
            },
            {
                "i":[
                    5,
                    7,
                    14,
                    0,
                    13,
                    5,
                    9
                ],
                "o":false
            },
            {
                "i":[
                    4,
                    13,
                    12,
                    8,
                    14,
                    1,
                    7
                ],
                "o":false
            },
            {
                "i":[
                    22,
                    2,
                    20
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    6,
                    4
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod (* $0 $0) #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 (+ 1 1)))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime (+ #(+ #(+ 1 (+ 1 1)) 1) (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (- $0 #(+ 1 (+ 1 1))))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (if (is-prime $1) (- $1 (mod $1 #(+ 1 (+ 1 1)))) 0)))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime (- $0 (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) (#(map (lambda (mod (+ $0 1) #(+ 1 (+ 1 1))))) $1) $0)))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) (#(lambda (cdr (cdr $0))) ($0 $1)) empty))))))",
            "(lambda (is-prime (fold $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))) (lambda (lambda (- $0 (mod $1 $0)))))))",
            "(lambda (gt? (fold $0 1 (lambda (lambda (- $0 (mod $1 (- $0 #(+ 1 (+ 1 1)))))))) 0))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) ($0 (- $1 (mod $1 #(+ 1 (+ 1 1))))) empty))))))",
            "(lambda (eq? (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) $0 #(+ 1 (+ 1 1))) (#(lambda (lambda (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (eq? $0 $1)))))) (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0) 1)))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 $0))))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ $0 1))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime $0))) (lambda (lambda (#(lambda (cdr (cdr $0))) ($0 $1)))))))",
            "(lambda (#(lambda (gt? $0 0)) (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 $0))))))))"
        ],
        "name":"is-evens"
    },
    {
        "examples":[
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    9,
                    4,
                    9,
                    6
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    13
                ],
                "o":false
            },
            {
                "i":[
                    22,
                    10,
                    14,
                    12,
                    16
                ],
                "o":true
            },
            {
                "i":[
                    9,
                    9
                ],
                "o":false
            },
            {
                "i":[
                    18,
                    12,
                    18,
                    22,
                    14,
                    10,
                    10
                ],
                "o":true
            },
            {
                "i":[
                    11,
                    6,
                    0,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    22,
                    0,
                    0,
                    10
                ],
                "o":true
            },
            {
                "i":[
                    14
                ],
                "o":true
            },
            {
                "i":[
                    12,
                    16,
                    28,
                    16,
                    4,
                    2
                ],
                "o":true
            },
            {
                "i":[
                    7
                ],
                "o":false
            },
            {
                "i":[
                    18,
                    24,
                    14,
                    22,
                    12,
                    28
                ],
                "o":true
            },
            {
                "i":[
                    24,
                    22,
                    2,
                    14,
                    16,
                    8,
                    10
                ],
                "o":true
            },
            {
                "i":[
                    6,
                    10,
                    9,
                    1
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (is-prime (+ (index (length $0) (cons 0 $0)) #(+ 1 (+ 1 1)))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime (+ #(+ #(+ 1 (+ 1 1)) 1) $0))))))",
            "(lambda (is-prime (+ #(+ 1 (+ 1 1)) (index (length $0) (cons 0 $0)))))"
        ],
        "name":"is-mod-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    24,
                    0,
                    21
                ],
                "o":true
            },
            {
                "i":[
                    1,
                    6,
                    11,
                    14,
                    7,
                    6,
                    2
                ],
                "o":false
            },
            {
                "i":[
                    39,
                    27,
                    6,
                    33,
                    12,
                    39,
                    33
                ],
                "o":true
            },
            {
                "i":[
                    8,
                    8
                ],
                "o":false
            },
            {
                "i":[
                    12
                ],
                "o":true
            },
            {
                "i":[
                    39,
                    39,
                    48,
                    30
                ],
                "o":true
            },
            {
                "i":[
                    39,
                    9,
                    45,
                    9,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    21,
                    0,
                    27,
                    6
                ],
                "o":true
            },
            {
                "i":[
                    9,
                    3,
                    7,
                    14
                ],
                "o":false
            },
            {
                "i":[
                    36,
                    27,
                    45,
                    21,
                    18,
                    45
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    16,
                    0,
                    3
                ],
                "o":false
            },
            {
                "i":[
                    9,
                    9,
                    0,
                    21,
                    27,
                    30,
                    30
                ],
                "o":true
            },
            {
                "i":[
                    33,
                    33,
                    3,
                    21,
                    9,
                    6
                ],
                "o":true
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    8,
                    12,
                    4,
                    7
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 #(+ 1 (+ 1 1)))))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 #(+ 1 (+ 1 1))))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 (+ 1 1)))))))))"
        ],
        "name":"is-mod-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    8
                ],
                "o":true
            },
            {
                "i":[
                    7,
                    4,
                    11
                ],
                "o":false
            },
            {
                "i":[
                    52,
                    0,
                    8
                ],
                "o":true
            },
            {
                "i":[
                    24
                ],
                "o":true
            },
            {
                "i":[
                    28,
                    0,
                    44
                ],
                "o":true
            },
            {
                "i":[
                    10,
                    15,
                    6,
                    9,
                    16,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    7,
                    7,
                    6
                ],
                "o":false
            },
            {
                "i":[
                    40,
                    32,
                    16,
                    28
                ],
                "o":true
            },
            {
                "i":[
                    3,
                    5,
                    15,
                    16,
                    13
                ],
                "o":false
            },
            {
                "i":[
                    0,
                    12,
                    40,
                    48,
                    16,
                    20
                ],
                "o":true
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    56,
                    12,
                    56,
                    60
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    7,
                    13,
                    8,
                    10
                ],
                "o":false
            },
            {
                "i":[
                    24,
                    20,
                    0,
                    28
                ],
                "o":true
            },
            {
                "i":[
                    16,
                    15,
                    11,
                    9,
                    16
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (gt? (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ $0 #(+ 1 (+ 1 1)))))))) 0))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 #(+ 1 (+ 1 1))))))))))",
            "(lambda (#(lambda (gt? $0 0)) (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ $0 #(+ 1 (+ 1 1))))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-square $1) empty ($0 (mod $1 #(+ #(+ 1 (+ 1 1)) 1)))))))))",
            "(lambda (is-prime (+ (index (- (length $0) (mod (length $0) #(+ 1 (+ 1 1)))) (cons 0 $0)) #(+ 1 (+ 1 1)))))",
            "(lambda (is-prime (+ 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 $0)))))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 $0))))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 1))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 #(+ #(+ 1 (+ 1 1)) 1))))))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ $0 1))))))))",
            "(lambda (#(lambda (gt? $0 0)) (fold $0 1 (lambda (lambda (- $0 (mod $1 #(+ #(+ 1 (+ 1 1)) 1))))))))"
        ],
        "name":"is-mod-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    6,
                    8
                ],
                "o":false
            },
            {
                "i":[
                    15,
                    4,
                    7,
                    9
                ],
                "o":false
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    16,
                    11,
                    14,
                    5
                ],
                "o":false
            },
            {
                "i":[
                    65,
                    60
                ],
                "o":true
            },
            {
                "i":[
                    15,
                    16,
                    9,
                    6
                ],
                "o":false
            },
            {
                "i":[
                    12,
                    8
                ],
                "o":false
            },
            {
                "i":[
                    60,
                    25,
                    45,
                    25,
                    25
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    10,
                    3,
                    3,
                    10,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    40,
                    5,
                    15,
                    15,
                    25
                ],
                "o":true
            },
            {
                "i":[
                    65,
                    35,
                    5,
                    35,
                    5,
                    80
                ],
                "o":true
            },
            {
                "i":[],
                "o":true
            },
            {
                "i":[
                    12,
                    10,
                    16,
                    6,
                    8,
                    13
                ],
                "o":false
            },
            {
                "i":[
                    3,
                    12,
                    12,
                    15,
                    2,
                    4
                ],
                "o":false
            },
            {
                "i":[
                    4
                ],
                "o":false
            }
        ],
        "implementations":[
            "(lambda (gt? (car (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 #(+ 1 (+ 1 1)))) (* (length $0) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ #(+ #(+ 1 (+ 1 1)) 1) 1))))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))))))",
            "(lambda (is-prime (- (length $0) (mod (- (fold $0 1 (lambda (lambda (- 1 $1)))) #(+ 1 (+ 1 1))) #(+ 1 (+ 1 1))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0) (lambda (lambda ($0 $1))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))))))",
            "(lambda (is-prime (+ (mod (- (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (+ $1 #(+ 1 (+ 1 1)))))) 1) #(+ 1 (+ 1 1))) (length $0))))",
            "(lambda (eq? 1 (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ 1 (+ 1 #(+ 1 (+ 1 1)))))))))))",
            "(lambda (#(lambda (gt? $0 0)) (fold $0 1 (lambda (lambda (- $0 (mod $1 (+ $0 (+ $0 #(+ 1 (+ 1 1)))))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) empty ($0 (mod $1 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0) (lambda (lambda ($0 $1))))))",
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))))))"
        ],
        "name":"is-mod-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2
                ],
                "o":true
            },
            {
                "i":[
                    2,
                    0
                ],
                "o":false
            },
            {
                "i":[
                    5,
                    11
                ],
                "o":true
            },
            {
                "i":[
                    5,
                    11,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    13,
                    9,
                    13,
                    0,
                    3,
                    10,
                    12
                ],
                "o":false
            },
            {
                "i":[
                    71,
                    13
                ],
                "o":true
            },
            {
                "i":[
                    4,
                    13
                ],
                "o":false
            },
            {
                "i":[
                    67,
                    179,
                    17,
                    163,
                    79
                ],
                "o":true
            },
            {
                "i":[
                    13,
                    14
                ],
                "o":false
            },
            {
                "i":[
                    17,
                    193,
                    149,
                    13,
                    3,
                    47
                ],
                "o":true
            },
            {
                "i":[
                    0,
                    2,
                    6,
                    16
                ],
                "o":false
            },
            {
                "i":[
                    4
                ],
                "o":false
            },
            {
                "i":[
                    5
                ],
                "o":true
            },
            {
                "i":[
                    5,
                    13,
                    7,
                    5
                ],
                "o":true
            },
            {
                "i":[],
                "o":true
            }
        ],
        "implementations":[
            "(lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (is-prime $1))))))))",
            "(lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda (if (is-prime $1) empty $2))))))",
            "(lambda (eq? (length $0) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime $0))))))"
        ],
        "name":"is-primes"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    1,
                    3,
                    4,
                    7,
                    6,
                    9,
                    2
                ],
                "o":[
                    3,
                    6,
                    9
                ]
            },
            {
                "i":[
                    4,
                    2,
                    6,
                    10,
                    8,
                    12
                ],
                "o":[
                    8,
                    12
                ]
            },
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":[
                    2,
                    3
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[]
            },
            {
                "i":[
                    8,
                    24,
                    32
                ],
                "o":[
                    24,
                    32
                ]
            },
            {
                "i":[
                    1,
                    15
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    6,
                    18
                ],
                "o":[
                    18
                ]
            },
            {
                "i":[
                    3,
                    24,
                    3,
                    9,
                    12
                ],
                "o":[
                    24,
                    3,
                    9,
                    12
                ]
            },
            {
                "i":[
                    7,
                    13
                ],
                "o":[]
            },
            {
                "i":[
                    10,
                    2,
                    12,
                    9
                ],
                "o":[]
            },
            {
                "i":[
                    6,
                    6,
                    5,
                    24,
                    54,
                    24
                ],
                "o":[
                    6,
                    24,
                    54,
                    24
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[]
            },
            {
                "i":[
                    5,
                    15,
                    0,
                    20,
                    13,
                    7
                ],
                "o":[
                    15,
                    0,
                    20
                ]
            },
            {
                "i":[
                    12,
                    3
                ],
                "o":[]
            },
            {
                "i":[
                    7,
                    3,
                    9
                ],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) (cdr $0) (lambda (gt? 1 (mod $0 (car $1))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) (cdr $0) (lambda (lambda ($0 (- 1 (mod $1 (car $2))))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) (cdr $0) (lambda (eq? (mod $0 (car $1)) 0))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) (cdr $0) (lambda (eq? 0 (mod $0 (car $1))))))",
            "(lambda (cdr (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 (car $1)))))))"
        ],
        "name":"keep-mod-head"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    8,
                    1,
                    15,
                    10
                ],
                "o":[
                    0,
                    8,
                    10
                ]
            },
            {
                "i":[
                    6,
                    8,
                    6,
                    14,
                    11,
                    4,
                    15
                ],
                "o":[
                    6,
                    8,
                    6,
                    14,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    1,
                    10,
                    8,
                    4,
                    6,
                    2
                ],
                "o":[
                    2,
                    10,
                    8,
                    4,
                    6,
                    2
                ]
            },
            {
                "i":[
                    4,
                    9,
                    4,
                    4
                ],
                "o":[
                    4,
                    4,
                    4
                ]
            },
            {
                "i":[
                    1,
                    10,
                    11
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    10,
                    8,
                    16,
                    5,
                    9
                ],
                "o":[
                    10,
                    8,
                    16
                ]
            },
            {
                "i":[
                    13,
                    9,
                    11,
                    13
                ],
                "o":[]
            },
            {
                "i":[
                    10,
                    0,
                    16
                ],
                "o":[
                    10,
                    0,
                    16
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    2,
                    12,
                    2
                ],
                "o":[
                    2,
                    12,
                    2
                ]
            },
            {
                "i":[
                    0,
                    15,
                    9,
                    13,
                    13,
                    15,
                    3
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    12,
                    6,
                    16
                ],
                "o":[
                    12,
                    6,
                    16
                ]
            },
            {
                "i":[
                    9,
                    4,
                    1,
                    5,
                    8
                ],
                "o":[
                    4,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 (- 1 #(+ 1 (+ 1 1))))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod (+ $1 #(+ 1 (+ 1 1))) (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod (+ 1 $1) (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod (+ $1 1) (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (fold ($0 (- $1 1)) $1 (lambda (lambda (- $1 $0))))))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-square (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 (+ 1 1))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (mod $0 (+ 1 1)) 0))))"
        ],
        "name":"keep-mod-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    5,
                    16,
                    12
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    0,
                    0,
                    15,
                    4,
                    16
                ],
                "o":[
                    0,
                    0,
                    15
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    12,
                    6,
                    12
                ],
                "o":[
                    12,
                    6,
                    12
                ]
            },
            {
                "i":[
                    3,
                    9,
                    3,
                    15,
                    10
                ],
                "o":[
                    3,
                    9,
                    3,
                    15
                ]
            },
            {
                "i":[
                    0,
                    6,
                    9,
                    4,
                    16
                ],
                "o":[
                    0,
                    6,
                    9
                ]
            },
            {
                "i":[
                    3,
                    4,
                    13,
                    10,
                    0
                ],
                "o":[
                    3,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12,
                    15,
                    0
                ],
                "o":[
                    12,
                    15,
                    0
                ]
            },
            {
                "i":[
                    13,
                    3
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    14,
                    13,
                    5,
                    8,
                    8,
                    9,
                    4
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    18,
                    0
                ],
                "o":[
                    18,
                    0
                ]
            },
            {
                "i":[
                    4,
                    3,
                    7
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    6,
                    10,
                    2,
                    7,
                    12
                ],
                "o":[
                    6,
                    12
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 0 (mod $0 #(+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 #(+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (mod $0 #(+ 1 (+ 1 1))) 0))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (mod $1 #(+ 1 (+ 1 1)))))))))"
        ],
        "name":"keep-mod-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    7,
                    3,
                    3
                ],
                "o":[]
            },
            {
                "i":[
                    24,
                    16,
                    28,
                    4,
                    0
                ],
                "o":[
                    24,
                    16,
                    28,
                    4,
                    0
                ]
            },
            {
                "i":[
                    4,
                    2
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    20,
                    6,
                    28,
                    4,
                    32
                ],
                "o":[
                    20,
                    28,
                    4,
                    32
                ]
            },
            {
                "i":[
                    2,
                    8,
                    5,
                    7
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    36,
                    36,
                    16
                ],
                "o":[
                    36,
                    36,
                    16
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8,
                    14
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    4,
                    12,
                    3,
                    15,
                    5,
                    5
                ],
                "o":[
                    4,
                    12
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    0,
                    1,
                    2,
                    14,
                    3,
                    9,
                    12
                ],
                "o":[
                    0,
                    12
                ]
            },
            {
                "i":[
                    24,
                    8,
                    28,
                    36,
                    11,
                    12
                ],
                "o":[
                    24,
                    8,
                    28,
                    36,
                    12
                ]
            },
            {
                "i":[
                    7,
                    3,
                    10,
                    14,
                    4
                ],
                "o":[
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (mod $0 #(+ #(+ 1 (+ 1 1)) 1)) 0))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 0 (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (mod $1 #(+ #(+ 1 (+ 1 1)) 1))))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (mod $1 (+ 1 #(+ 1 (+ 1 1))))))))))"
        ],
        "name":"keep-mod-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    25,
                    6
                ],
                "o":[
                    0,
                    25
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    13,
                    2
                ],
                "o":[]
            },
            {
                "i":[
                    2,
                    20
                ],
                "o":[
                    20
                ]
            },
            {
                "i":[
                    20
                ],
                "o":[
                    20
                ]
            },
            {
                "i":[
                    10,
                    7,
                    0
                ],
                "o":[
                    10,
                    0
                ]
            },
            {
                "i":[
                    15,
                    1,
                    20,
                    2,
                    2
                ],
                "o":[
                    15,
                    20
                ]
            },
            {
                "i":[
                    11,
                    8,
                    16,
                    13
                ],
                "o":[]
            },
            {
                "i":[
                    7,
                    5
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    8,
                    13,
                    8,
                    0,
                    14,
                    0
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    35,
                    25
                ],
                "o":[
                    35,
                    25
                ]
            },
            {
                "i":[
                    5,
                    2,
                    7,
                    11,
                    13
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    12,
                    13,
                    2,
                    15,
                    11
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    5,
                    9
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    40
                ],
                "o":[
                    40
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))) 0))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? (mod $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)) 0))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (mod $1 (+ 1 (+ 1 #(+ 1 (+ 1 1)))))))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (gt? 1 (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? 0 (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- 1 (mod $1 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))))))"
        ],
        "name":"keep-mod-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    15,
                    14,
                    6,
                    4,
                    5,
                    5
                ],
                "o":15
            },
            {
                "i":[
                    3,
                    15,
                    1
                ],
                "o":15
            },
            {
                "i":[
                    15,
                    8,
                    10,
                    1,
                    14,
                    1,
                    3
                ],
                "o":15
            },
            {
                "i":[
                    6,
                    8,
                    8,
                    1,
                    9
                ],
                "o":9
            },
            {
                "i":[
                    11,
                    2,
                    10,
                    10
                ],
                "o":11
            },
            {
                "i":[
                    13,
                    2
                ],
                "o":13
            },
            {
                "i":[
                    4,
                    7,
                    11,
                    4,
                    2,
                    5,
                    13,
                    5
                ],
                "o":13
            },
            {
                "i":[
                    12,
                    0
                ],
                "o":12
            },
            {
                "i":[
                    0,
                    1,
                    2,
                    7,
                    16,
                    3
                ],
                "o":16
            },
            {
                "i":[
                    16,
                    2,
                    1,
                    12,
                    1,
                    11,
                    15
                ],
                "o":16
            },
            {
                "i":[
                    9,
                    9,
                    15
                ],
                "o":15
            },
            {
                "i":[
                    6,
                    4,
                    15,
                    0
                ],
                "o":15
            },
            {
                "i":[
                    5,
                    16,
                    16,
                    9
                ],
                "o":16
            },
            {
                "i":[
                    8
                ],
                "o":8
            },
            {
                "i":[
                    16
                ],
                "o":16
            }
        ],
        "implementations":[
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (gt? $0 $1))))))))",
            "(lambda (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (if (gt? $0 $1) $0 $1)))))",
            "(lambda (fold $0 1 (lambda (lambda (if (gt? $0 $1) $0 $1)))))"
        ],
        "name":"kth-largest with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    10,
                    4,
                    11,
                    14
                ],
                "o":0
            },
            {
                "i":[
                    13
                ],
                "o":13
            },
            {
                "i":[
                    10
                ],
                "o":10
            },
            {
                "i":[
                    2,
                    8,
                    12
                ],
                "o":2
            },
            {
                "i":[
                    1
                ],
                "o":1
            },
            {
                "i":[
                    12,
                    15,
                    10,
                    10,
                    3,
                    8,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    6,
                    10,
                    8,
                    14,
                    2,
                    12
                ],
                "o":2
            },
            {
                "i":[
                    6,
                    0
                ],
                "o":0
            },
            {
                "i":[
                    16
                ],
                "o":16
            },
            {
                "i":[
                    14
                ],
                "o":14
            },
            {
                "i":[
                    13,
                    0,
                    3,
                    2,
                    9,
                    14
                ],
                "o":0
            },
            {
                "i":[
                    12,
                    13
                ],
                "o":12
            },
            {
                "i":[
                    12,
                    14,
                    13
                ],
                "o":12
            },
            {
                "i":[
                    3,
                    14
                ],
                "o":3
            },
            {
                "i":[
                    3,
                    3,
                    12
                ],
                "o":3
            }
        ],
        "implementations":[
            "(lambda (fold $0 (car $0) (lambda (lambda (- $0 (length (range (- $0 $1))))))))",
            "(lambda (fold $0 (car $0) (lambda (lambda (if (gt? $0 $1) $1 $0)))))",
            "(lambda (fold (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (- #(+ 1 (+ 1 1)) $1))))) (car $0) (lambda (lambda $1))))",
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (gt? $1 $0))))))))",
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda ($0 (- $2 $1))))))))))"
        ],
        "name":"kth-smallest with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    14,
                    4,
                    7,
                    12,
                    4,
                    3
                ],
                "o":6
            },
            {
                "i":[
                    4,
                    0,
                    6,
                    0
                ],
                "o":6
            },
            {
                "i":[
                    13,
                    12,
                    15,
                    1,
                    7,
                    3,
                    16,
                    10,
                    12,
                    14
                ],
                "o":10
            },
            {
                "i":[
                    16,
                    13,
                    8,
                    3,
                    15,
                    0,
                    4,
                    2,
                    11
                ],
                "o":4
            },
            {
                "i":[
                    4,
                    9,
                    11,
                    5,
                    11,
                    1
                ],
                "o":9
            },
            {
                "i":[
                    2,
                    1,
                    12,
                    15
                ],
                "o":15
            },
            {
                "i":[
                    7,
                    14,
                    8,
                    15,
                    8
                ],
                "o":14
            },
            {
                "i":[
                    0,
                    11,
                    12,
                    9,
                    15,
                    16,
                    0,
                    8
                ],
                "o":9
            },
            {
                "i":[
                    6,
                    7,
                    13,
                    8,
                    13,
                    16,
                    7,
                    10
                ],
                "o":8
            },
            {
                "i":[
                    12,
                    9,
                    10,
                    2,
                    3,
                    5,
                    1,
                    8
                ],
                "o":5
            },
            {
                "i":[
                    3,
                    3,
                    16,
                    6,
                    16,
                    4
                ],
                "o":6
            },
            {
                "i":[
                    12,
                    3,
                    12,
                    15
                ],
                "o":15
            },
            {
                "i":[
                    1,
                    5,
                    15,
                    15,
                    2,
                    10,
                    13,
                    15,
                    3
                ],
                "o":5
            },
            {
                "i":[
                    0,
                    4,
                    7,
                    13,
                    6,
                    12,
                    4
                ],
                "o":6
            },
            {
                "i":[
                    11,
                    12,
                    5,
                    13,
                    11,
                    4,
                    16,
                    0,
                    8
                ],
                "o":8
            }
        ],
        "implementations":[
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (eq? #(+ 1 (+ 1 1)) (length (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (gt? $1 $0)))))))))"
        ],
        "name":"kth-smallest with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":3
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    15,
                    0,
                    1,
                    3,
                    16,
                    9,
                    7
                ],
                "o":7
            },
            {
                "i":[
                    1,
                    9,
                    14,
                    16
                ],
                "o":16
            },
            {
                "i":[
                    1,
                    12,
                    4,
                    0,
                    0,
                    14,
                    14
                ],
                "o":14
            },
            {
                "i":[
                    14,
                    0,
                    7,
                    3,
                    15,
                    11
                ],
                "o":11
            },
            {
                "i":[
                    16
                ],
                "o":16
            },
            {
                "i":[
                    2,
                    12,
                    11,
                    14,
                    15,
                    9
                ],
                "o":9
            },
            {
                "i":[
                    8,
                    4,
                    3,
                    13
                ],
                "o":13
            },
            {
                "i":[
                    16
                ],
                "o":16
            },
            {
                "i":[
                    4,
                    6,
                    12
                ],
                "o":12
            },
            {
                "i":[
                    8
                ],
                "o":8
            },
            {
                "i":[
                    16
                ],
                "o":16
            },
            {
                "i":[
                    6,
                    1,
                    4,
                    12,
                    12,
                    0
                ],
                "o":0
            }
        ],
        "implementations":[
            "(lambda (car (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda $1))))",
            "(lambda (index (length (cdr $0)) $0))"
        ],
        "name":"last"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":3
            },
            {
                "i":[
                    0
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":4
            },
            {
                "i":[
                    2,
                    9
                ],
                "o":2
            },
            {
                "i":[
                    0
                ],
                "o":1
            },
            {
                "i":[
                    10,
                    14,
                    8,
                    2,
                    12,
                    10,
                    3
                ],
                "o":7
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    2,
                    7
                ],
                "o":2
            },
            {
                "i":[
                    13,
                    11,
                    10,
                    12,
                    13
                ],
                "o":5
            },
            {
                "i":[
                    15
                ],
                "o":1
            },
            {
                "i":[
                    5,
                    6,
                    2,
                    8,
                    9
                ],
                "o":5
            },
            {
                "i":[],
                "o":0
            },
            {
                "i":[
                    3
                ],
                "o":1
            },
            {
                "i":[
                    7,
                    14,
                    11
                ],
                "o":3
            },
            {
                "i":[
                    15,
                    15,
                    0,
                    1,
                    3,
                    16
                ],
                "o":6
            }
        ],
        "implementations":[
            "(lambda (length $0))"
        ],
        "name":"len"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":3
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":2
            },
            {
                "i":[
                    13,
                    9,
                    16,
                    8
                ],
                "o":16
            },
            {
                "i":[
                    13,
                    10,
                    9,
                    16,
                    4,
                    15,
                    13
                ],
                "o":16
            },
            {
                "i":[
                    9
                ],
                "o":9
            },
            {
                "i":[
                    15,
                    14,
                    11,
                    7,
                    12,
                    0,
                    15
                ],
                "o":15
            },
            {
                "i":[
                    4,
                    12
                ],
                "o":12
            },
            {
                "i":[
                    16,
                    10,
                    4,
                    9,
                    3
                ],
                "o":16
            },
            {
                "i":[
                    4,
                    13,
                    4,
                    2
                ],
                "o":13
            },
            {
                "i":[
                    12,
                    11,
                    5,
                    12,
                    1,
                    2
                ],
                "o":12
            },
            {
                "i":[
                    16,
                    8
                ],
                "o":16
            },
            {
                "i":[
                    4,
                    9
                ],
                "o":9
            },
            {
                "i":[
                    3
                ],
                "o":3
            },
            {
                "i":[
                    4,
                    12
                ],
                "o":12
            }
        ],
        "implementations":[
            "(lambda (- 0 (fold $0 #(+ 1 (+ 1 1)) (lambda (lambda (- $0 (length (range (+ $0 $1)))))))))",
            "(lambda (fold $0 0 (lambda (lambda (if (gt? $0 $1) $0 $1)))))",
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (gt? $0 $1))))))))",
            "(lambda (fold $0 0 (lambda (lambda (+ $0 (length (range (- $1 $0))))))))"
        ],
        "name":"max"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":1
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    15,
                    5,
                    8,
                    12
                ],
                "o":5
            },
            {
                "i":[
                    9,
                    9,
                    2,
                    11
                ],
                "o":2
            },
            {
                "i":[
                    10,
                    14,
                    2
                ],
                "o":2
            },
            {
                "i":[
                    3,
                    15,
                    14,
                    3,
                    5,
                    15
                ],
                "o":3
            },
            {
                "i":[
                    1
                ],
                "o":1
            },
            {
                "i":[
                    1,
                    7,
                    12,
                    6,
                    15,
                    12,
                    9
                ],
                "o":1
            },
            {
                "i":[
                    7,
                    9,
                    7,
                    7,
                    8,
                    1
                ],
                "o":1
            },
            {
                "i":[
                    16,
                    11,
                    13
                ],
                "o":11
            },
            {
                "i":[
                    3,
                    1,
                    8,
                    15,
                    7
                ],
                "o":1
            },
            {
                "i":[
                    14,
                    1,
                    3
                ],
                "o":1
            },
            {
                "i":[
                    11,
                    15,
                    2,
                    0
                ],
                "o":0
            },
            {
                "i":[
                    3,
                    6,
                    7,
                    6,
                    8
                ],
                "o":3
            }
        ],
        "implementations":[
            "(lambda (fold $0 (car $0) (lambda (lambda (- $0 (length (range (- $0 $1))))))))",
            "(lambda (fold $0 (car $0) (lambda (lambda (if (gt? $0 $1) $1 $0)))))",
            "(lambda (car (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (empty? (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $1 (lambda (gt? $1 $0))))))))"
        ],
        "name":"min"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    8,
                    1,
                    9
                ],
                "o":[
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    16,
                    15,
                    1,
                    12,
                    4,
                    0,
                    0
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    14,
                    14,
                    14,
                    0,
                    7,
                    3
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    11,
                    1,
                    16,
                    14,
                    2,
                    12,
                    11
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    15,
                    9,
                    8,
                    8,
                    4,
                    3
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    16,
                    6,
                    4,
                    6,
                    12
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    16,
                    12
                ],
                "o":[
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    4,
                    12
                ],
                "o":[
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    15,
                    15,
                    16,
                    9
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    15,
                    0,
                    2,
                    7,
                    11,
                    13
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    7,
                    10,
                    9,
                    7,
                    8,
                    8
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    4,
                    3,
                    7,
                    10,
                    4
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    1,
                    16,
                    5,
                    15,
                    8,
                    10,
                    13
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) 1 $0))",
            "(lambda (map (lambda 0) $0))"
        ],
        "name":"modulo-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    0,
                    3,
                    12,
                    12
                ],
                "o":[
                    1,
                    0,
                    1,
                    0,
                    0
                ]
            },
            {
                "i":[
                    5,
                    16,
                    10,
                    16,
                    8,
                    7
                ],
                "o":[
                    1,
                    0,
                    0,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    0,
                    9,
                    12,
                    7,
                    0
                ],
                "o":[
                    0,
                    1,
                    0,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    12,
                    15
                ],
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    0,
                    2,
                    5,
                    4,
                    11,
                    7
                ],
                "o":[
                    0,
                    0,
                    1,
                    0,
                    1,
                    1
                ]
            },
            {
                "i":[
                    5,
                    11,
                    4,
                    14,
                    13
                ],
                "o":[
                    1,
                    1,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    14,
                    14,
                    16
                ],
                "o":[
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    11,
                    11,
                    10
                ],
                "o":[
                    0,
                    0,
                    1,
                    1,
                    1,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 1) $0))",
            "(lambda (map (lambda (mod $0 (+ 1 1))) $0))"
        ],
        "name":"modulo-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    8,
                    1,
                    3
                ],
                "o":[
                    0,
                    2,
                    1,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    1,
                    7,
                    11,
                    13
                ],
                "o":[
                    1,
                    1,
                    2,
                    1
                ]
            },
            {
                "i":[
                    6,
                    8,
                    2,
                    2
                ],
                "o":[
                    0,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    14,
                    15
                ],
                "o":[
                    2,
                    0
                ]
            },
            {
                "i":[
                    9,
                    0,
                    3
                ],
                "o":[
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12,
                    4,
                    8,
                    11,
                    0,
                    8,
                    11
                ],
                "o":[
                    0,
                    1,
                    2,
                    2,
                    0,
                    2,
                    2
                ]
            },
            {
                "i":[
                    14,
                    13,
                    8,
                    15,
                    8,
                    10,
                    0
                ],
                "o":[
                    2,
                    1,
                    2,
                    0,
                    2,
                    1,
                    0
                ]
            },
            {
                "i":[
                    10,
                    8
                ],
                "o":[
                    1,
                    2
                ]
            },
            {
                "i":[
                    12,
                    11,
                    8,
                    8
                ],
                "o":[
                    0,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    4,
                    4,
                    12,
                    7,
                    13,
                    9
                ],
                "o":[
                    1,
                    1,
                    0,
                    1,
                    1,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    13,
                    4,
                    11,
                    10
                ],
                "o":[
                    1,
                    1,
                    2,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ 1 (+ 1 1)) $0))",
            "(lambda (map (lambda (mod $0 #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"modulo-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    12
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    15,
                    4,
                    8,
                    1,
                    0,
                    10
                ],
                "o":[
                    3,
                    0,
                    0,
                    1,
                    0,
                    2
                ]
            },
            {
                "i":[
                    0,
                    10,
                    4,
                    11
                ],
                "o":[
                    0,
                    2,
                    0,
                    3
                ]
            },
            {
                "i":[
                    0,
                    13,
                    1,
                    10,
                    5,
                    2,
                    8
                ],
                "o":[
                    0,
                    1,
                    1,
                    2,
                    1,
                    2,
                    0
                ]
            },
            {
                "i":[
                    0,
                    1,
                    13,
                    12,
                    15,
                    10
                ],
                "o":[
                    0,
                    1,
                    1,
                    0,
                    3,
                    2
                ]
            },
            {
                "i":[
                    3,
                    8,
                    1,
                    11,
                    6
                ],
                "o":[
                    3,
                    0,
                    1,
                    3,
                    2
                ]
            },
            {
                "i":[
                    8,
                    14,
                    2,
                    12
                ],
                "o":[
                    0,
                    2,
                    2,
                    0
                ]
            },
            {
                "i":[
                    6
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    14,
                    11,
                    13,
                    0,
                    3,
                    2
                ],
                "o":[
                    1,
                    2,
                    3,
                    1,
                    0,
                    3,
                    2
                ]
            },
            {
                "i":[
                    14,
                    4,
                    12,
                    13
                ],
                "o":[
                    2,
                    0,
                    0,
                    1
                ]
            },
            {
                "i":[
                    12,
                    14
                ],
                "o":[
                    0,
                    2
                ]
            },
            {
                "i":[
                    2,
                    3,
                    14,
                    5,
                    3,
                    3
                ],
                "o":[
                    2,
                    3,
                    2,
                    1,
                    3,
                    3
                ]
            },
            {
                "i":[
                    4,
                    1,
                    1,
                    6,
                    8
                ],
                "o":[
                    0,
                    1,
                    1,
                    2,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (mod $0 (+ #(+ 1 (+ 1 1)) 1))) $0))",
            "(lambda (map (lambda (mod $0 (+ 1 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) #(+ #(+ 1 (+ 1 1)) 1) $0))"
        ],
        "name":"modulo-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    15
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    5,
                    6,
                    0,
                    9
                ],
                "o":[
                    0,
                    1,
                    0,
                    4
                ]
            },
            {
                "i":[
                    7,
                    15
                ],
                "o":[
                    2,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    11
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    13
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    7
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    2,
                    2,
                    13,
                    0,
                    13,
                    5,
                    2
                ],
                "o":[
                    2,
                    2,
                    3,
                    0,
                    3,
                    0,
                    2
                ]
            },
            {
                "i":[
                    2,
                    6,
                    12
                ],
                "o":[
                    2,
                    1,
                    2
                ]
            },
            {
                "i":[
                    0,
                    10
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    7,
                    4,
                    0,
                    1,
                    11
                ],
                "o":[
                    2,
                    4,
                    0,
                    1,
                    1
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    11,
                    2,
                    16,
                    6,
                    4
                ],
                "o":[
                    1,
                    2,
                    1,
                    1,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ 1 (+ 1 1)) (+ 1 1)) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ #(+ #(+ 1 (+ 1 1)) 1) 1) $0))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"modulo-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    11,
                    13,
                    15,
                    16,
                    16
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    11,
                    11,
                    4,
                    14,
                    6,
                    14,
                    0
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    7
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    3,
                    8,
                    1,
                    13,
                    5
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    11,
                    13,
                    5,
                    14,
                    4,
                    2,
                    14
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    5,
                    10,
                    15
                ],
                "o":[
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    15,
                    5
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    3,
                    16
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    9,
                    7
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[
                    5,
                    15,
                    8,
                    6
                ],
                "o":[
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    15,
                    10
                ],
                "o":[
                    0,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) 1 $0))",
            "(lambda (map (lambda 0) $0))"
        ],
        "name":"mult-k with k=0"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    0,
                    15,
                    0,
                    2
                ],
                "o":[
                    4,
                    0,
                    30,
                    0,
                    4
                ]
            },
            {
                "i":[
                    11,
                    15,
                    10
                ],
                "o":[
                    22,
                    30,
                    20
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    9,
                    13,
                    13,
                    15,
                    3,
                    6,
                    1
                ],
                "o":[
                    18,
                    26,
                    26,
                    30,
                    6,
                    12,
                    2
                ]
            },
            {
                "i":[
                    12,
                    13,
                    2,
                    4,
                    7,
                    15,
                    12
                ],
                "o":[
                    24,
                    26,
                    4,
                    8,
                    14,
                    30,
                    24
                ]
            },
            {
                "i":[
                    14
                ],
                "o":[
                    28
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    13,
                    14,
                    2,
                    8,
                    0,
                    14,
                    3
                ],
                "o":[
                    26,
                    28,
                    4,
                    16,
                    0,
                    28,
                    6
                ]
            },
            {
                "i":[
                    9,
                    5,
                    11,
                    4,
                    6
                ],
                "o":[
                    18,
                    10,
                    22,
                    8,
                    12
                ]
            },
            {
                "i":[
                    4,
                    1,
                    5,
                    8
                ],
                "o":[
                    8,
                    2,
                    10,
                    16
                ]
            },
            {
                "i":[
                    8,
                    5,
                    16
                ],
                "o":[
                    16,
                    10,
                    32
                ]
            },
            {
                "i":[
                    11,
                    2,
                    7,
                    10,
                    4
                ],
                "o":[
                    22,
                    4,
                    14,
                    20,
                    8
                ]
            },
            {
                "i":[
                    4,
                    16,
                    1,
                    8,
                    4,
                    7
                ],
                "o":[
                    8,
                    32,
                    2,
                    16,
                    8,
                    14
                ]
            },
            {
                "i":[
                    0,
                    2,
                    0
                ],
                "o":[
                    0,
                    4,
                    0
                ]
            },
            {
                "i":[
                    8,
                    2,
                    8
                ],
                "o":[
                    16,
                    4,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (+ $0 $0)) $0))"
        ],
        "name":"mult-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    10,
                    8,
                    8
                ],
                "o":[
                    21,
                    30,
                    24,
                    24
                ]
            },
            {
                "i":[
                    12,
                    7,
                    7
                ],
                "o":[
                    36,
                    21,
                    21
                ]
            },
            {
                "i":[
                    0,
                    13,
                    3,
                    9,
                    1
                ],
                "o":[
                    0,
                    39,
                    9,
                    27,
                    3
                ]
            },
            {
                "i":[
                    10,
                    8,
                    2,
                    12,
                    9,
                    11
                ],
                "o":[
                    30,
                    24,
                    6,
                    36,
                    27,
                    33
                ]
            },
            {
                "i":[
                    0,
                    6,
                    9,
                    4,
                    16,
                    10,
                    12
                ],
                "o":[
                    0,
                    18,
                    27,
                    12,
                    48,
                    30,
                    36
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    10,
                    0,
                    1,
                    2,
                    6,
                    4
                ],
                "o":[
                    30,
                    0,
                    3,
                    6,
                    18,
                    12
                ]
            },
            {
                "i":[
                    2,
                    6,
                    10,
                    10,
                    8,
                    15,
                    16
                ],
                "o":[
                    6,
                    18,
                    30,
                    30,
                    24,
                    45,
                    48
                ]
            },
            {
                "i":[
                    1,
                    2,
                    7,
                    5,
                    4,
                    0,
                    13
                ],
                "o":[
                    3,
                    6,
                    21,
                    15,
                    12,
                    0,
                    39
                ]
            },
            {
                "i":[
                    15,
                    3
                ],
                "o":[
                    45,
                    9
                ]
            },
            {
                "i":[
                    12,
                    14,
                    13,
                    5,
                    8,
                    8,
                    9
                ],
                "o":[
                    36,
                    42,
                    39,
                    15,
                    24,
                    24,
                    27
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    9,
                    11,
                    0
                ],
                "o":[
                    27,
                    33,
                    0
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    8,
                    4,
                    3,
                    7
                ],
                "o":[
                    21,
                    24,
                    12,
                    9,
                    21
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (* #(+ 1 (+ 1 1)) $0)) $0))",
            "(lambda (map (lambda (+ $0 (+ $0 $0))) $0))"
        ],
        "name":"mult-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    14,
                    6,
                    10,
                    2,
                    7
                ],
                "o":[
                    56,
                    24,
                    40,
                    8,
                    28
                ]
            },
            {
                "i":[
                    1,
                    12,
                    8,
                    11,
                    2,
                    7
                ],
                "o":[
                    4,
                    48,
                    32,
                    44,
                    8,
                    28
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    5,
                    14,
                    6,
                    5,
                    8
                ],
                "o":[
                    20,
                    56,
                    24,
                    20,
                    32
                ]
            },
            {
                "i":[
                    4,
                    14
                ],
                "o":[
                    16,
                    56
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    1,
                    6,
                    12,
                    1,
                    7
                ],
                "o":[
                    4,
                    24,
                    48,
                    4,
                    28
                ]
            },
            {
                "i":[
                    11
                ],
                "o":[
                    44
                ]
            },
            {
                "i":[
                    3,
                    5,
                    7,
                    4,
                    4,
                    6
                ],
                "o":[
                    12,
                    20,
                    28,
                    16,
                    16,
                    24
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    0,
                    11,
                    4,
                    11,
                    1,
                    6,
                    12
                ],
                "o":[
                    0,
                    44,
                    16,
                    44,
                    4,
                    24,
                    48
                ]
            },
            {
                "i":[
                    15
                ],
                "o":[
                    60
                ]
            },
            {
                "i":[
                    13,
                    15,
                    13
                ],
                "o":[
                    52,
                    60,
                    52
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    36
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (* #(+ #(+ 1 (+ 1 1)) 1) $0)) $0))",
            "(lambda (map (lambda (* $0 #(+ #(+ 1 (+ 1 1)) 1))) $0))",
            "(lambda (map (lambda (+ $0 (* $0 #(+ 1 (+ 1 1))))) $0))",
            "(lambda (map (lambda (+ $0 (+ $0 (+ $0 $0)))) $0))"
        ],
        "name":"mult-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    2,
                    8,
                    5
                ],
                "o":[
                    60,
                    10,
                    40,
                    25
                ]
            },
            {
                "i":[
                    8,
                    2,
                    14
                ],
                "o":[
                    40,
                    10,
                    70
                ]
            },
            {
                "i":[
                    3,
                    6,
                    6,
                    16
                ],
                "o":[
                    15,
                    30,
                    30,
                    80
                ]
            },
            {
                "i":[
                    7,
                    3,
                    15,
                    2,
                    12
                ],
                "o":[
                    35,
                    15,
                    75,
                    10,
                    60
                ]
            },
            {
                "i":[
                    0,
                    15,
                    5,
                    10,
                    8,
                    14,
                    12
                ],
                "o":[
                    0,
                    75,
                    25,
                    50,
                    40,
                    70,
                    60
                ]
            },
            {
                "i":[
                    4,
                    12,
                    3,
                    15,
                    5,
                    5,
                    2
                ],
                "o":[
                    20,
                    60,
                    15,
                    75,
                    25,
                    25,
                    10
                ]
            },
            {
                "i":[
                    8,
                    15,
                    9,
                    0,
                    1
                ],
                "o":[
                    40,
                    75,
                    45,
                    0,
                    5
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    3,
                    9,
                    12,
                    12,
                    4,
                    12
                ],
                "o":[
                    15,
                    45,
                    60,
                    60,
                    20,
                    60
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    40
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    60
                ]
            },
            {
                "i":[
                    10,
                    11,
                    13,
                    1,
                    10
                ],
                "o":[
                    50,
                    55,
                    65,
                    5,
                    50
                ]
            },
            {
                "i":[
                    16,
                    15,
                    1,
                    15
                ],
                "o":[
                    80,
                    75,
                    5,
                    75
                ]
            },
            {
                "i":[
                    8,
                    13
                ],
                "o":[
                    40,
                    65
                ]
            },
            {
                "i":[
                    12,
                    7,
                    3,
                    10,
                    14
                ],
                "o":[
                    60,
                    35,
                    15,
                    50,
                    70
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (+ $0 (* #(+ #(+ 1 (+ 1 1)) 1) $0))) $0))",
            "(lambda (map (lambda (+ (* $0 #(+ #(+ 1 (+ 1 1)) 1)) $0)) $0))"
        ],
        "name":"mult-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    1,
                    3
                ],
                "o":[
                    1,
                    1,
                    3
                ]
            },
            {
                "i":[
                    2,
                    5,
                    4,
                    2,
                    0,
                    5,
                    1,
                    1
                ],
                "o":[
                    5,
                    5,
                    1,
                    1
                ]
            },
            {
                "i":[
                    6,
                    10
                ],
                "o":[]
            },
            {
                "i":[
                    14
                ],
                "o":[]
            },
            {
                "i":[
                    3,
                    8
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    2,
                    12,
                    6,
                    9,
                    1,
                    12
                ],
                "o":[
                    9,
                    1
                ]
            },
            {
                "i":[
                    15
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    1,
                    8,
                    13,
                    9,
                    6,
                    8
                ],
                "o":[
                    1,
                    13,
                    9
                ]
            },
            {
                "i":[
                    3,
                    0
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    4,
                    2
                ],
                "o":[]
            },
            {
                "i":[
                    6,
                    10,
                    15,
                    8,
                    14,
                    3
                ],
                "o":[
                    15,
                    3
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    5,
                    16,
                    4,
                    8
                ],
                "o":[
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (is-prime (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))"
        ],
        "name":"odds"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":[
                    1,
                    2
                ]
            },
            {
                "i":[
                    0
                ],
                "o":[]
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":[
                    1,
                    1,
                    2
                ]
            },
            {
                "i":[
                    9,
                    14
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[]
            },
            {
                "i":[
                    4,
                    11,
                    7
                ],
                "o":[
                    4,
                    11
                ]
            },
            {
                "i":[
                    5,
                    11,
                    4,
                    14,
                    13,
                    8
                ],
                "o":[
                    5,
                    11,
                    4,
                    14,
                    13
                ]
            },
            {
                "i":[
                    14,
                    16,
                    1,
                    3,
                    10,
                    0
                ],
                "o":[
                    14,
                    16,
                    1,
                    3,
                    10
                ]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    11,
                    11,
                    10
                ],
                "o":[
                    2,
                    0,
                    1,
                    11,
                    11
                ]
            },
            {
                "i":[
                    6,
                    8,
                    1,
                    3,
                    0
                ],
                "o":[
                    6,
                    8,
                    1,
                    3
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[]
            },
            {
                "i":[
                    1,
                    7,
                    11,
                    13,
                    10
                ],
                "o":[
                    1,
                    7,
                    11,
                    13
                ]
            },
            {
                "i":[
                    8,
                    2,
                    2
                ],
                "o":[
                    8,
                    2
                ]
            },
            {
                "i":[
                    14,
                    15,
                    8
                ],
                "o":[
                    14,
                    15
                ]
            },
            {
                "i":[
                    0,
                    3,
                    2,
                    16
                ],
                "o":[
                    0,
                    3,
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (length (cdr $0))))"
        ],
        "name":"pop"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    9,
                    12,
                    7,
                    0
                ],
                "o":[
                    0,
                    6561,
                    20736,
                    2401,
                    0
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    12,
                    15
                ],
                "o":[
                    20736,
                    50625
                ]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    6561
                ]
            },
            {
                "i":[
                    0,
                    2,
                    5,
                    4,
                    11,
                    7
                ],
                "o":[
                    0,
                    16,
                    625,
                    256,
                    14641,
                    2401
                ]
            },
            {
                "i":[
                    5,
                    11,
                    4,
                    14,
                    13
                ],
                "o":[
                    625,
                    14641,
                    256,
                    38416,
                    28561
                ]
            },
            {
                "i":[
                    14,
                    14,
                    16
                ],
                "o":[
                    38416,
                    38416,
                    65536
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    10000
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    2,
                    0,
                    1,
                    11,
                    11,
                    10
                ],
                "o":[
                    16,
                    0,
                    1,
                    14641,
                    14641,
                    10000
                ]
            },
            {
                "i":[
                    6,
                    8,
                    1,
                    3
                ],
                "o":[
                    1296,
                    4096,
                    1,
                    81
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    9
                ],
                "o":[
                    6561
                ]
            },
            {
                "i":[
                    1,
                    7,
                    11,
                    13
                ],
                "o":[
                    1,
                    2401,
                    14641,
                    28561
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (* $0 (* $0 (* $0 $0)))) $0))"
        ],
        "name":"pow-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    8,
                    2,
                    2
                ],
                "o":[
                    7776,
                    32768,
                    32,
                    32
                ]
            },
            {
                "i":[
                    14,
                    15
                ],
                "o":[
                    537824,
                    759375
                ]
            },
            {
                "i":[
                    9,
                    0,
                    3
                ],
                "o":[
                    59049,
                    0,
                    243
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    12,
                    4,
                    8,
                    11,
                    0,
                    8,
                    11
                ],
                "o":[
                    248832,
                    1024,
                    32768,
                    161051,
                    0,
                    32768,
                    161051
                ]
            },
            {
                "i":[
                    14,
                    13,
                    8,
                    15,
                    8,
                    10,
                    0
                ],
                "o":[
                    537824,
                    371293,
                    32768,
                    759375,
                    32768,
                    100000,
                    0
                ]
            },
            {
                "i":[
                    10,
                    8
                ],
                "o":[
                    100000,
                    32768
                ]
            },
            {
                "i":[
                    12,
                    11,
                    8,
                    8
                ],
                "o":[
                    248832,
                    161051,
                    32768,
                    32768
                ]
            },
            {
                "i":[
                    4,
                    4,
                    12,
                    7,
                    13,
                    9
                ],
                "o":[
                    1024,
                    1024,
                    248832,
                    16807,
                    371293,
                    59049
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    13,
                    4,
                    11,
                    10
                ],
                "o":[
                    371293,
                    1024,
                    161051,
                    100000
                ]
            },
            {
                "i":[
                    16,
                    12
                ],
                "o":[
                    1048576,
                    248832
                ]
            },
            {
                "i":[
                    15,
                    4,
                    8,
                    1,
                    0,
                    10
                ],
                "o":[
                    759375,
                    1024,
                    32768,
                    1,
                    0,
                    100000
                ]
            },
            {
                "i":[
                    0,
                    10,
                    4,
                    11
                ],
                "o":[
                    0,
                    100000,
                    1024,
                    161051
                ]
            },
            {
                "i":[
                    0,
                    13,
                    1,
                    10,
                    5,
                    2,
                    8
                ],
                "o":[
                    0,
                    371293,
                    1,
                    100000,
                    3125,
                    32,
                    32768
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (fold (range #(+ #(+ 1 (+ 1 1)) 1)) $0 (lambda (lambda (* $0 $2))))) $0))",
            "(lambda (map (lambda (* $0 (* $0 (* $0 (* $0 $0))))) $0))"
        ],
        "name":"pow-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    0,
                    8
                ],
                "o":[
                    16,
                    16,
                    0,
                    8
                ]
            },
            {
                "i":[
                    6,
                    7,
                    16,
                    16,
                    6
                ],
                "o":[
                    6,
                    6,
                    7,
                    16,
                    16,
                    6
                ]
            },
            {
                "i":[
                    11,
                    5,
                    9,
                    14
                ],
                "o":[
                    11,
                    11,
                    5,
                    9,
                    14
                ]
            },
            {
                "i":[
                    5,
                    0,
                    0,
                    13,
                    1
                ],
                "o":[
                    5,
                    5,
                    0,
                    0,
                    13,
                    1
                ]
            },
            {
                "i":[
                    0,
                    9,
                    3,
                    1,
                    2,
                    3,
                    11,
                    8
                ],
                "o":[
                    0,
                    0,
                    9,
                    3,
                    1,
                    2,
                    3,
                    11,
                    8
                ]
            },
            {
                "i":[
                    9,
                    8,
                    10,
                    8,
                    4
                ],
                "o":[
                    9,
                    9,
                    8,
                    10,
                    8,
                    4
                ]
            },
            {
                "i":[
                    7,
                    10,
                    5,
                    13,
                    1,
                    6,
                    11,
                    10
                ],
                "o":[
                    7,
                    7,
                    10,
                    5,
                    13,
                    1,
                    6,
                    11,
                    10
                ]
            },
            {
                "i":[
                    11,
                    5,
                    11,
                    16
                ],
                "o":[
                    11,
                    11,
                    5,
                    11,
                    16
                ]
            },
            {
                "i":[
                    0,
                    0,
                    8,
                    12
                ],
                "o":[
                    0,
                    0,
                    0,
                    8,
                    12
                ]
            },
            {
                "i":[
                    3,
                    8,
                    6,
                    6,
                    11
                ],
                "o":[
                    3,
                    3,
                    8,
                    6,
                    6,
                    11
                ]
            },
            {
                "i":[
                    4,
                    1
                ],
                "o":[
                    4,
                    4,
                    1
                ]
            },
            {
                "i":[
                    8,
                    5,
                    11
                ],
                "o":[
                    8,
                    8,
                    5,
                    11
                ]
            },
            {
                "i":[
                    2,
                    1,
                    3,
                    2,
                    13,
                    7,
                    9
                ],
                "o":[
                    2,
                    2,
                    1,
                    3,
                    2,
                    13,
                    7,
                    9
                ]
            },
            {
                "i":[
                    7,
                    13,
                    15,
                    10,
                    10,
                    8
                ],
                "o":[
                    7,
                    7,
                    13,
                    15,
                    10,
                    10,
                    8
                ]
            },
            {
                "i":[
                    1,
                    3,
                    13,
                    12,
                    5,
                    8
                ],
                "o":[
                    1,
                    1,
                    3,
                    13,
                    12,
                    5,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (car $0) $0))"
        ],
        "name":"prepend-index-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    0,
                    13,
                    3,
                    1,
                    12,
                    6,
                    11,
                    9
                ],
                "o":[
                    13,
                    0,
                    13,
                    3,
                    1,
                    12,
                    6,
                    11,
                    9
                ]
            },
            {
                "i":[
                    9,
                    14,
                    6
                ],
                "o":[
                    14,
                    9,
                    14,
                    6
                ]
            },
            {
                "i":[
                    10,
                    7,
                    8,
                    16,
                    16,
                    14,
                    8,
                    6,
                    2
                ],
                "o":[
                    7,
                    10,
                    7,
                    8,
                    16,
                    16,
                    14,
                    8,
                    6,
                    2
                ]
            },
            {
                "i":[
                    9,
                    12,
                    3,
                    13
                ],
                "o":[
                    12,
                    9,
                    12,
                    3,
                    13
                ]
            },
            {
                "i":[
                    6,
                    6,
                    3,
                    5
                ],
                "o":[
                    6,
                    6,
                    6,
                    3,
                    5
                ]
            },
            {
                "i":[
                    6,
                    5,
                    11,
                    12,
                    14
                ],
                "o":[
                    5,
                    6,
                    5,
                    11,
                    12,
                    14
                ]
            },
            {
                "i":[
                    15,
                    6
                ],
                "o":[
                    6,
                    15,
                    6
                ]
            },
            {
                "i":[
                    12,
                    11
                ],
                "o":[
                    11,
                    12,
                    11
                ]
            },
            {
                "i":[
                    15,
                    14,
                    13
                ],
                "o":[
                    14,
                    15,
                    14,
                    13
                ]
            },
            {
                "i":[
                    4,
                    9,
                    6,
                    7,
                    6,
                    12,
                    4,
                    8
                ],
                "o":[
                    9,
                    4,
                    9,
                    6,
                    7,
                    6,
                    12,
                    4,
                    8
                ]
            },
            {
                "i":[
                    4,
                    8,
                    15,
                    5,
                    8,
                    12,
                    7,
                    9,
                    9
                ],
                "o":[
                    8,
                    4,
                    8,
                    15,
                    5,
                    8,
                    12,
                    7,
                    9,
                    9
                ]
            },
            {
                "i":[
                    11,
                    6,
                    10
                ],
                "o":[
                    6,
                    11,
                    6,
                    10
                ]
            },
            {
                "i":[
                    2,
                    14,
                    3,
                    15,
                    14,
                    3,
                    5,
                    15
                ],
                "o":[
                    14,
                    2,
                    14,
                    3,
                    15,
                    14,
                    3,
                    5,
                    15
                ]
            },
            {
                "i":[
                    1,
                    15
                ],
                "o":[
                    15,
                    1,
                    15
                ]
            },
            {
                "i":[
                    7,
                    12
                ],
                "o":[
                    12,
                    7,
                    12
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (car (cdr $0)) $0))",
            "(lambda (cons (index 1 $0) $0))"
        ],
        "name":"prepend-index-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    13,
                    9,
                    8,
                    8,
                    0,
                    2,
                    15,
                    9
                ],
                "o":[
                    8,
                    16,
                    13,
                    9,
                    8,
                    8,
                    0,
                    2,
                    15,
                    9
                ]
            },
            {
                "i":[
                    14,
                    10,
                    5,
                    16,
                    1,
                    1,
                    4,
                    13,
                    16,
                    15
                ],
                "o":[
                    16,
                    14,
                    10,
                    5,
                    16,
                    1,
                    1,
                    4,
                    13,
                    16,
                    15
                ]
            },
            {
                "i":[
                    0,
                    2,
                    8,
                    7,
                    6,
                    14,
                    0,
                    0,
                    12
                ],
                "o":[
                    7,
                    0,
                    2,
                    8,
                    7,
                    6,
                    14,
                    0,
                    0,
                    12
                ]
            },
            {
                "i":[
                    10,
                    12,
                    16,
                    3,
                    6,
                    16,
                    5,
                    3,
                    16,
                    14,
                    7
                ],
                "o":[
                    3,
                    10,
                    12,
                    16,
                    3,
                    6,
                    16,
                    5,
                    3,
                    16,
                    14,
                    7
                ]
            },
            {
                "i":[
                    16,
                    11,
                    3,
                    0,
                    8,
                    13
                ],
                "o":[
                    0,
                    16,
                    11,
                    3,
                    0,
                    8,
                    13
                ]
            },
            {
                "i":[
                    3,
                    0,
                    1,
                    16,
                    1,
                    11,
                    0,
                    5,
                    9
                ],
                "o":[
                    16,
                    3,
                    0,
                    1,
                    16,
                    1,
                    11,
                    0,
                    5,
                    9
                ]
            },
            {
                "i":[
                    5,
                    4,
                    14,
                    5,
                    13,
                    5,
                    9,
                    9,
                    15,
                    13
                ],
                "o":[
                    5,
                    5,
                    4,
                    14,
                    5,
                    13,
                    5,
                    9,
                    9,
                    15,
                    13
                ]
            },
            {
                "i":[
                    1,
                    10,
                    1,
                    10,
                    5,
                    16
                ],
                "o":[
                    10,
                    1,
                    10,
                    1,
                    10,
                    5,
                    16
                ]
            },
            {
                "i":[
                    7,
                    2,
                    8,
                    11,
                    5,
                    9,
                    8,
                    9,
                    7
                ],
                "o":[
                    11,
                    7,
                    2,
                    8,
                    11,
                    5,
                    9,
                    8,
                    9,
                    7
                ]
            },
            {
                "i":[
                    2,
                    8,
                    16,
                    0,
                    1,
                    16,
                    0,
                    10,
                    13,
                    7
                ],
                "o":[
                    0,
                    2,
                    8,
                    16,
                    0,
                    1,
                    16,
                    0,
                    10,
                    13,
                    7
                ]
            },
            {
                "i":[
                    4,
                    8,
                    5,
                    3,
                    1,
                    7,
                    5,
                    6,
                    13
                ],
                "o":[
                    3,
                    4,
                    8,
                    5,
                    3,
                    1,
                    7,
                    5,
                    6,
                    13
                ]
            },
            {
                "i":[
                    11,
                    7,
                    5,
                    13,
                    1,
                    3,
                    2,
                    7,
                    0,
                    12
                ],
                "o":[
                    13,
                    11,
                    7,
                    5,
                    13,
                    1,
                    3,
                    2,
                    7,
                    0,
                    12
                ]
            },
            {
                "i":[
                    13,
                    1,
                    3,
                    2,
                    14,
                    16,
                    8,
                    4
                ],
                "o":[
                    2,
                    13,
                    1,
                    3,
                    2,
                    14,
                    16,
                    8,
                    4
                ]
            },
            {
                "i":[
                    8,
                    15,
                    10,
                    13,
                    3,
                    12,
                    0,
                    7,
                    5,
                    2,
                    5
                ],
                "o":[
                    13,
                    8,
                    15,
                    10,
                    13,
                    3,
                    12,
                    0,
                    7,
                    5,
                    2,
                    5
                ]
            },
            {
                "i":[
                    13,
                    12,
                    8,
                    7,
                    11,
                    1,
                    15
                ],
                "o":[
                    7,
                    13,
                    12,
                    8,
                    7,
                    11,
                    1,
                    15
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (index #(+ 1 (+ 1 1)) $0) $0))"
        ],
        "name":"prepend-index-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    0,
                    1,
                    9,
                    4
                ],
                "o":[
                    0,
                    12,
                    0,
                    1,
                    9,
                    4
                ]
            },
            {
                "i":[
                    9,
                    10,
                    8
                ],
                "o":[
                    0,
                    9,
                    10,
                    8
                ]
            },
            {
                "i":[],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    5,
                    11,
                    9,
                    0,
                    7,
                    1,
                    7
                ],
                "o":[
                    0,
                    5,
                    11,
                    9,
                    0,
                    7,
                    1,
                    7
                ]
            },
            {
                "i":[
                    14,
                    0,
                    3
                ],
                "o":[
                    0,
                    14,
                    0,
                    3
                ]
            },
            {
                "i":[
                    6,
                    9,
                    8,
                    16,
                    1,
                    2
                ],
                "o":[
                    0,
                    6,
                    9,
                    8,
                    16,
                    1,
                    2
                ]
            },
            {
                "i":[
                    16,
                    11
                ],
                "o":[
                    0,
                    16,
                    11
                ]
            },
            {
                "i":[
                    8,
                    0,
                    16,
                    10,
                    7,
                    12,
                    10
                ],
                "o":[
                    0,
                    8,
                    0,
                    16,
                    10,
                    7,
                    12,
                    10
                ]
            },
            {
                "i":[
                    12,
                    4
                ],
                "o":[
                    0,
                    12,
                    4
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":[
                    1,
                    2,
                    5,
                    13,
                    1,
                    3
                ],
                "o":[
                    0,
                    1,
                    2,
                    5,
                    13,
                    1,
                    3
                ]
            },
            {
                "i":[
                    6,
                    8,
                    0,
                    11
                ],
                "o":[
                    0,
                    6,
                    8,
                    0,
                    11
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    0,
                    16
                ]
            },
            {
                "i":[
                    4,
                    14,
                    11,
                    0
                ],
                "o":[
                    0,
                    4,
                    14,
                    11,
                    0
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[
                    0,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (cons 0 $0))"
        ],
        "name":"prepend-k with k=0"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    9,
                    3
                ],
                "o":[
                    4,
                    16,
                    9,
                    3
                ]
            },
            {
                "i":[
                    13,
                    1,
                    11,
                    16,
                    7
                ],
                "o":[
                    4,
                    13,
                    1,
                    11,
                    16,
                    7
                ]
            },
            {
                "i":[
                    16,
                    5,
                    0,
                    2,
                    3
                ],
                "o":[
                    4,
                    16,
                    5,
                    0,
                    2,
                    3
                ]
            },
            {
                "i":[
                    13,
                    12
                ],
                "o":[
                    4,
                    13,
                    12
                ]
            },
            {
                "i":[
                    12,
                    15,
                    12,
                    4
                ],
                "o":[
                    4,
                    12,
                    15,
                    12,
                    4
                ]
            },
            {
                "i":[
                    1,
                    14,
                    7,
                    14,
                    10
                ],
                "o":[
                    4,
                    1,
                    14,
                    7,
                    14,
                    10
                ]
            },
            {
                "i":[
                    12,
                    0,
                    9,
                    14,
                    11
                ],
                "o":[
                    4,
                    12,
                    0,
                    9,
                    14,
                    11
                ]
            },
            {
                "i":[
                    7,
                    16,
                    9,
                    16,
                    9
                ],
                "o":[
                    4,
                    7,
                    16,
                    9,
                    16,
                    9
                ]
            },
            {
                "i":[
                    12,
                    7
                ],
                "o":[
                    4,
                    12,
                    7
                ]
            },
            {
                "i":[
                    6,
                    10,
                    5,
                    4
                ],
                "o":[
                    4,
                    6,
                    10,
                    5,
                    4
                ]
            },
            {
                "i":[
                    11,
                    11,
                    5,
                    7
                ],
                "o":[
                    4,
                    11,
                    11,
                    5,
                    7
                ]
            },
            {
                "i":[
                    12,
                    10,
                    7,
                    4,
                    0,
                    15,
                    8
                ],
                "o":[
                    4,
                    12,
                    10,
                    7,
                    4,
                    0,
                    15,
                    8
                ]
            },
            {
                "i":[
                    7,
                    11,
                    8,
                    13
                ],
                "o":[
                    4,
                    7,
                    11,
                    8,
                    13
                ]
            },
            {
                "i":[
                    6,
                    5,
                    3,
                    16,
                    7,
                    16,
                    5
                ],
                "o":[
                    4,
                    6,
                    5,
                    3,
                    16,
                    7,
                    16,
                    5
                ]
            },
            {
                "i":[
                    0,
                    7,
                    1,
                    14
                ],
                "o":[
                    4,
                    0,
                    7,
                    1,
                    14
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (+ 1 #(+ 1 (+ 1 1))) $0))",
            "(lambda (cons (+ 1 (+ 1 (+ 1 1))) $0))",
            "(lambda (cons #(+ #(+ 1 (+ 1 1)) 1) $0))"
        ],
        "name":"prepend-k with k=4"
    },
    {
        "examples":[
            {
                "i":[],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    7,
                    15,
                    1,
                    15,
                    16,
                    7,
                    10
                ],
                "o":[
                    5,
                    7,
                    15,
                    1,
                    15,
                    16,
                    7,
                    10
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    5,
                    16
                ]
            },
            {
                "i":[
                    4,
                    10,
                    11,
                    11,
                    16,
                    7,
                    14
                ],
                "o":[
                    5,
                    4,
                    10,
                    11,
                    11,
                    16,
                    7,
                    14
                ]
            },
            {
                "i":[
                    10,
                    7,
                    15,
                    13,
                    14,
                    13,
                    3
                ],
                "o":[
                    5,
                    10,
                    7,
                    15,
                    13,
                    14,
                    13,
                    3
                ]
            },
            {
                "i":[],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[
                    5,
                    12
                ]
            },
            {
                "i":[
                    4,
                    16,
                    2
                ],
                "o":[
                    5,
                    4,
                    16,
                    2
                ]
            },
            {
                "i":[
                    12,
                    15,
                    6,
                    1,
                    7,
                    2
                ],
                "o":[
                    5,
                    12,
                    15,
                    6,
                    1,
                    7,
                    2
                ]
            },
            {
                "i":[
                    2,
                    5,
                    5,
                    0
                ],
                "o":[
                    5,
                    2,
                    5,
                    5,
                    0
                ]
            },
            {
                "i":[
                    10,
                    9,
                    8,
                    16
                ],
                "o":[
                    5,
                    10,
                    9,
                    8,
                    16
                ]
            },
            {
                "i":[
                    5,
                    9
                ],
                "o":[
                    5,
                    5,
                    9
                ]
            },
            {
                "i":[
                    8,
                    11,
                    7
                ],
                "o":[
                    5,
                    8,
                    11,
                    7
                ]
            },
            {
                "i":[
                    14,
                    1,
                    4,
                    13,
                    1,
                    11,
                    12
                ],
                "o":[
                    5,
                    14,
                    1,
                    4,
                    13,
                    1,
                    11,
                    12
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[
                    5,
                    3
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (+ 1 (+ 1 (+ 1 (+ 1 1)))) $0))",
            "(lambda (cons (+ 1 #(+ #(+ 1 (+ 1 1)) 1)) $0))",
            "(lambda (cons (+ #(+ #(+ 1 (+ 1 1)) 1) 1) $0))",
            "(lambda (cons (+ 1 (+ 1 #(+ 1 (+ 1 1)))) $0))"
        ],
        "name":"prepend-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":6
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":2
            },
            {
                "i":[
                    7,
                    15
                ],
                "o":105
            },
            {
                "i":[
                    15,
                    7
                ],
                "o":105
            },
            {
                "i":[
                    11,
                    9,
                    9
                ],
                "o":891
            },
            {
                "i":[
                    7,
                    1,
                    6,
                    2
                ],
                "o":84
            },
            {
                "i":[
                    6
                ],
                "o":6
            },
            {
                "i":[
                    8,
                    6,
                    8,
                    11,
                    11,
                    16
                ],
                "o":743424
            },
            {
                "i":[
                    10,
                    6,
                    8,
                    4,
                    6,
                    6,
                    7
                ],
                "o":483840
            },
            {
                "i":[
                    16,
                    1,
                    14,
                    0,
                    12
                ],
                "o":0
            },
            {
                "i":[
                    0,
                    4,
                    11,
                    12,
                    15,
                    5,
                    2
                ],
                "o":0
            },
            {
                "i":[
                    9,
                    5,
                    6,
                    11,
                    6,
                    13,
                    14
                ],
                "o":3243240
            },
            {
                "i":[
                    3,
                    1,
                    5,
                    9,
                    13
                ],
                "o":1755
            },
            {
                "i":[
                    3,
                    10,
                    8,
                    13,
                    11
                ],
                "o":34320
            }
        ],
        "implementations":[
            "(lambda (fold $0 1 (lambda (lambda (* $0 $1)))))"
        ],
        "name":"product"
    },
    {
        "examples":[
            {
                "i":0,
                "o":[]
            },
            {
                "i":1,
                "o":[
                    0
                ]
            },
            {
                "i":2,
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":3,
                "o":[
                    0,
                    1,
                    2
                ]
            },
            {
                "i":7,
                "o":[
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6
                ]
            },
            {
                "i":5,
                "o":[
                    0,
                    1,
                    2,
                    3,
                    4
                ]
            },
            {
                "i":3,
                "o":[
                    0,
                    1,
                    2
                ]
            },
            {
                "i":6,
                "o":[
                    0,
                    1,
                    2,
                    3,
                    4,
                    5
                ]
            },
            {
                "i":2,
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":3,
                "o":[
                    0,
                    1,
                    2
                ]
            },
            {
                "i":5,
                "o":[
                    0,
                    1,
                    2,
                    3,
                    4
                ]
            },
            {
                "i":2,
                "o":[
                    0,
                    1
                ]
            },
            {
                "i":1,
                "o":[
                    0
                ]
            },
            {
                "i":3,
                "o":[
                    0,
                    1,
                    2
                ]
            },
            {
                "i":5,
                "o":[
                    0,
                    1,
                    2,
                    3,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) $0 (range $0)))",
            "(lambda (#(lambda (map (lambda (mod $0 $1)))) (+ 1 $0) (range $0)))",
            "(lambda (range $0))"
        ],
        "name":"range"
    },
    {
        "examples":[
            {
                "i":[
                    14,
                    11
                ],
                "o":[
                    14
                ]
            },
            {
                "i":[
                    0,
                    3,
                    2,
                    9,
                    14,
                    4,
                    12,
                    13
                ],
                "o":[
                    0,
                    2,
                    9,
                    14,
                    4,
                    12,
                    13
                ]
            },
            {
                "i":[
                    12,
                    14,
                    13,
                    2
                ],
                "o":[
                    12,
                    13,
                    2
                ]
            },
            {
                "i":[
                    14,
                    5,
                    3
                ],
                "o":[
                    14,
                    3
                ]
            },
            {
                "i":[
                    12,
                    4,
                    1
                ],
                "o":[
                    12,
                    1
                ]
            },
            {
                "i":[
                    6,
                    8
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    15,
                    3,
                    10
                ],
                "o":[
                    15,
                    10
                ]
            },
            {
                "i":[
                    9,
                    5
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    0,
                    9,
                    6,
                    7,
                    15
                ],
                "o":[
                    0,
                    6,
                    7,
                    15
                ]
            },
            {
                "i":[
                    3,
                    11
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    13,
                    3,
                    7
                ],
                "o":[
                    13,
                    7
                ]
            },
            {
                "i":[
                    2,
                    2,
                    13,
                    0,
                    13,
                    5,
                    2,
                    6,
                    2
                ],
                "o":[
                    2,
                    13,
                    0,
                    13,
                    5,
                    2,
                    6,
                    2
                ]
            },
            {
                "i":[
                    12,
                    5,
                    0,
                    10
                ],
                "o":[
                    12,
                    0,
                    10
                ]
            },
            {
                "i":[
                    7,
                    4,
                    0,
                    1,
                    11,
                    0,
                    11
                ],
                "o":[
                    7,
                    0,
                    1,
                    11,
                    0,
                    11
                ]
            },
            {
                "i":[
                    2,
                    16,
                    6,
                    4,
                    4,
                    1,
                    5
                ],
                "o":[
                    2,
                    6,
                    4,
                    4,
                    1,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (car $0) (#(lambda (cdr (cdr $0))) $0)))"
        ],
        "name":"remove-index-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    10,
                    5,
                    9
                ],
                "o":[
                    10,
                    5
                ]
            },
            {
                "i":[
                    4,
                    8,
                    10,
                    3,
                    2,
                    12,
                    9,
                    0,
                    0
                ],
                "o":[
                    4,
                    8,
                    3,
                    2,
                    12,
                    9,
                    0,
                    0
                ]
            },
            {
                "i":[
                    14,
                    10,
                    5,
                    2,
                    16
                ],
                "o":[
                    14,
                    10,
                    2,
                    16
                ]
            },
            {
                "i":[
                    1,
                    9,
                    16,
                    8,
                    11,
                    16,
                    13
                ],
                "o":[
                    1,
                    9,
                    8,
                    11,
                    16,
                    13
                ]
            },
            {
                "i":[
                    11,
                    7,
                    2
                ],
                "o":[
                    11,
                    7
                ]
            },
            {
                "i":[
                    9,
                    11,
                    13,
                    2,
                    9
                ],
                "o":[
                    9,
                    11,
                    2,
                    9
                ]
            },
            {
                "i":[
                    5,
                    11,
                    2,
                    10,
                    13,
                    9,
                    13
                ],
                "o":[
                    5,
                    11,
                    10,
                    13,
                    9,
                    13
                ]
            },
            {
                "i":[
                    5,
                    4,
                    5,
                    2,
                    14,
                    6,
                    9,
                    15,
                    1,
                    1
                ],
                "o":[
                    5,
                    4,
                    2,
                    14,
                    6,
                    9,
                    15,
                    1,
                    1
                ]
            },
            {
                "i":[
                    3,
                    11,
                    16,
                    4,
                    10,
                    7
                ],
                "o":[
                    3,
                    11,
                    4,
                    10,
                    7
                ]
            },
            {
                "i":[
                    7,
                    1,
                    2,
                    14,
                    10
                ],
                "o":[
                    7,
                    1,
                    14,
                    10
                ]
            },
            {
                "i":[
                    9,
                    10,
                    8,
                    6,
                    7,
                    15,
                    2,
                    9,
                    16
                ],
                "o":[
                    9,
                    10,
                    6,
                    7,
                    15,
                    2,
                    9,
                    16
                ]
            },
            {
                "i":[
                    4,
                    0,
                    3,
                    4,
                    9,
                    2,
                    15,
                    4,
                    8,
                    5
                ],
                "o":[
                    4,
                    0,
                    4,
                    9,
                    2,
                    15,
                    4,
                    8,
                    5
                ]
            },
            {
                "i":[
                    6,
                    4,
                    16,
                    5,
                    11,
                    11,
                    14
                ],
                "o":[
                    6,
                    4,
                    5,
                    11,
                    11,
                    14
                ]
            },
            {
                "i":[
                    4,
                    6,
                    12
                ],
                "o":[
                    4,
                    6
                ]
            },
            {
                "i":[
                    1,
                    14,
                    9,
                    7,
                    11,
                    16
                ],
                "o":[
                    1,
                    14,
                    7,
                    11,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (car $0) (cons (index 1 $0) (cdr (#(lambda (cdr (cdr $0))) $0)))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $1 #(+ 1 (+ 1 1)))))) (lambda (#(lambda (cdr (cdr $0))) $1))))",
            "(lambda (cons (car $0) (cons (index 1 $0) (cdr (cdr (cdr $0))))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (range #(+ 1 (+ 1 1)))))) (lambda (#(lambda (cdr (cdr $0))) $1))))",
            "(lambda (cons (car $0) (cons (car (cdr $0)) (cdr (cdr (cdr $0))))))",
            "(lambda (cons (car $0) (cons (index 1 $0) (#(lambda (cdr (cdr $0))) (cdr $0)))))"
        ],
        "name":"remove-index-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    15,
                    1,
                    4,
                    12
                ],
                "o":[
                    15,
                    1,
                    4
                ]
            },
            {
                "i":[
                    8,
                    7,
                    4,
                    2,
                    3,
                    12,
                    8,
                    13
                ],
                "o":[
                    8,
                    7,
                    4,
                    3,
                    12,
                    8,
                    13
                ]
            },
            {
                "i":[
                    6,
                    5,
                    2,
                    13,
                    14,
                    5,
                    12,
                    6,
                    16,
                    11,
                    8
                ],
                "o":[
                    6,
                    5,
                    2,
                    14,
                    5,
                    12,
                    6,
                    16,
                    11,
                    8
                ]
            },
            {
                "i":[
                    5,
                    6,
                    2,
                    15,
                    9,
                    1,
                    6
                ],
                "o":[
                    5,
                    6,
                    2,
                    9,
                    1,
                    6
                ]
            },
            {
                "i":[
                    4,
                    14,
                    15,
                    6
                ],
                "o":[
                    4,
                    14,
                    15
                ]
            },
            {
                "i":[
                    14,
                    4,
                    7,
                    12,
                    4,
                    3
                ],
                "o":[
                    14,
                    4,
                    7,
                    4,
                    3
                ]
            },
            {
                "i":[
                    4,
                    0,
                    6,
                    0
                ],
                "o":[
                    4,
                    0,
                    6
                ]
            },
            {
                "i":[
                    13,
                    12,
                    15,
                    1,
                    7,
                    3,
                    16,
                    10,
                    12,
                    14
                ],
                "o":[
                    13,
                    12,
                    15,
                    7,
                    3,
                    16,
                    10,
                    12,
                    14
                ]
            },
            {
                "i":[
                    16,
                    13,
                    8,
                    3,
                    15,
                    0,
                    4,
                    2,
                    11
                ],
                "o":[
                    16,
                    13,
                    8,
                    15,
                    0,
                    4,
                    2,
                    11
                ]
            },
            {
                "i":[
                    4,
                    9,
                    11,
                    5,
                    11,
                    1
                ],
                "o":[
                    4,
                    9,
                    11,
                    11,
                    1
                ]
            },
            {
                "i":[
                    2,
                    1,
                    12,
                    15
                ],
                "o":[
                    2,
                    1,
                    12
                ]
            },
            {
                "i":[
                    7,
                    14,
                    8,
                    15,
                    8
                ],
                "o":[
                    7,
                    14,
                    8,
                    8
                ]
            },
            {
                "i":[
                    0,
                    11,
                    12,
                    9,
                    15,
                    16,
                    0,
                    8
                ],
                "o":[
                    0,
                    11,
                    12,
                    15,
                    16,
                    0,
                    8
                ]
            },
            {
                "i":[
                    6,
                    7,
                    13,
                    8,
                    13,
                    16,
                    7,
                    10
                ],
                "o":[
                    6,
                    7,
                    13,
                    13,
                    16,
                    7,
                    10
                ]
            },
            {
                "i":[
                    12,
                    9,
                    10,
                    2,
                    3,
                    5,
                    1,
                    8
                ],
                "o":[
                    12,
                    9,
                    10,
                    3,
                    5,
                    1,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (range #(+ #(+ 1 (+ 1 1)) 1))))) (lambda $0)))"
        ],
        "name":"remove-index-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    3,
                    16,
                    6,
                    16,
                    4,
                    1
                ],
                "o":[
                    3,
                    3,
                    16,
                    6,
                    4,
                    1
                ]
            },
            {
                "i":[
                    3,
                    12,
                    15,
                    12,
                    1,
                    5,
                    15,
                    15,
                    2,
                    10
                ],
                "o":[
                    3,
                    12,
                    15,
                    12,
                    5,
                    15,
                    15,
                    2,
                    10
                ]
            },
            {
                "i":[
                    15,
                    3,
                    7,
                    0,
                    4,
                    7,
                    13,
                    6,
                    12,
                    4,
                    11
                ],
                "o":[
                    15,
                    3,
                    7,
                    0,
                    7,
                    13,
                    6,
                    12,
                    4,
                    11
                ]
            },
            {
                "i":[
                    12,
                    5,
                    13,
                    11,
                    4,
                    16,
                    0,
                    8,
                    10,
                    6
                ],
                "o":[
                    12,
                    5,
                    13,
                    11,
                    16,
                    0,
                    8,
                    10,
                    6
                ]
            },
            {
                "i":[
                    16,
                    16,
                    6,
                    6,
                    11,
                    5,
                    9,
                    14
                ],
                "o":[
                    16,
                    16,
                    6,
                    6,
                    5,
                    9,
                    14
                ]
            },
            {
                "i":[
                    5,
                    0,
                    0,
                    13,
                    1,
                    16,
                    0,
                    9,
                    3
                ],
                "o":[
                    5,
                    0,
                    0,
                    13,
                    16,
                    0,
                    9,
                    3
                ]
            },
            {
                "i":[
                    2,
                    3,
                    11,
                    8,
                    10
                ],
                "o":[
                    2,
                    3,
                    11,
                    8
                ]
            },
            {
                "i":[
                    8,
                    10,
                    8,
                    4,
                    16,
                    7,
                    10,
                    5,
                    13
                ],
                "o":[
                    8,
                    10,
                    8,
                    4,
                    7,
                    10,
                    5,
                    13
                ]
            },
            {
                "i":[
                    6,
                    11,
                    10,
                    7,
                    11
                ],
                "o":[
                    6,
                    11,
                    10,
                    7
                ]
            },
            {
                "i":[
                    11,
                    16,
                    6,
                    0,
                    0,
                    8,
                    12
                ],
                "o":[
                    11,
                    16,
                    6,
                    0,
                    8,
                    12
                ]
            },
            {
                "i":[
                    3,
                    8,
                    6,
                    6,
                    11,
                    3,
                    4,
                    1,
                    4
                ],
                "o":[
                    3,
                    8,
                    6,
                    6,
                    3,
                    4,
                    1,
                    4
                ]
            },
            {
                "i":[
                    5,
                    11,
                    14,
                    2,
                    1,
                    3,
                    2,
                    13
                ],
                "o":[
                    5,
                    11,
                    14,
                    2,
                    3,
                    2,
                    13
                ]
            },
            {
                "i":[
                    9,
                    11,
                    7,
                    13,
                    15,
                    10,
                    10,
                    8
                ],
                "o":[
                    9,
                    11,
                    7,
                    13,
                    10,
                    10,
                    8
                ]
            },
            {
                "i":[
                    1,
                    3,
                    13,
                    12,
                    5,
                    8,
                    13,
                    0,
                    13,
                    3
                ],
                "o":[
                    1,
                    3,
                    13,
                    12,
                    8,
                    13,
                    0,
                    13,
                    3
                ]
            },
            {
                "i":[
                    12,
                    6,
                    11,
                    9,
                    3
                ],
                "o":[
                    12,
                    6,
                    11,
                    9
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (range (+ #(+ #(+ 1 (+ 1 1)) 1) 1))))) (lambda (cdr $0))))",
            "(lambda (cons (car $0) (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr $0) (lambda (range #(+ #(+ 1 (+ 1 1)) 1))))) (lambda $0))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $1 (index #(+ 1 (+ 1 1)) $1)))))) (lambda (cdr $0))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (range (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))) (lambda (cdr $0))))"
        ],
        "name":"remove-index-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    1,
                    3,
                    4,
                    7,
                    6,
                    9,
                    2
                ],
                "o":[
                    1,
                    4,
                    7,
                    2
                ]
            },
            {
                "i":[
                    4,
                    2,
                    6,
                    10,
                    8,
                    12
                ],
                "o":[
                    2,
                    6,
                    10
                ]
            },
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":[]
            },
            {
                "i":[
                    6,
                    36
                ],
                "o":[]
            },
            {
                "i":[
                    5,
                    2,
                    14,
                    10,
                    13
                ],
                "o":[
                    2,
                    14,
                    13
                ]
            },
            {
                "i":[
                    8,
                    6,
                    7,
                    15,
                    2
                ],
                "o":[
                    6,
                    7,
                    15,
                    2
                ]
            },
            {
                "i":[
                    13,
                    4,
                    0,
                    3,
                    4
                ],
                "o":[
                    4,
                    3,
                    4
                ]
            },
            {
                "i":[
                    3,
                    4,
                    8,
                    5,
                    8
                ],
                "o":[
                    4,
                    8,
                    5,
                    8
                ]
            },
            {
                "i":[
                    4,
                    5,
                    11,
                    11
                ],
                "o":[
                    5,
                    11,
                    11
                ]
            },
            {
                "i":[
                    1,
                    6,
                    12,
                    8,
                    1,
                    14,
                    9
                ],
                "o":[]
            },
            {
                "i":[
                    9,
                    0,
                    15,
                    1
                ],
                "o":[
                    15,
                    1
                ]
            },
            {
                "i":[
                    10,
                    8,
                    7
                ],
                "o":[
                    8,
                    7
                ]
            },
            {
                "i":[
                    3,
                    21,
                    9,
                    15
                ],
                "o":[]
            },
            {
                "i":[
                    5,
                    6,
                    16,
                    11,
                    8,
                    8,
                    5
                ],
                "o":[
                    6,
                    16,
                    11,
                    8,
                    8
                ]
            },
            {
                "i":[
                    2,
                    9,
                    1,
                    6
                ],
                "o":[
                    9,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 (car $1))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (car $2)))))))"
        ],
        "name":"remove-mod-head"
    },
    {
        "examples":[
            {
                "i":[
                    10,
                    10,
                    16,
                    7,
                    2
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    5,
                    3,
                    1,
                    13,
                    7,
                    7,
                    4
                ],
                "o":[
                    5,
                    3,
                    1,
                    13,
                    7,
                    7
                ]
            },
            {
                "i":[
                    6,
                    0
                ],
                "o":[]
            },
            {
                "i":[
                    0
                ],
                "o":[]
            },
            {
                "i":[
                    13,
                    1,
                    3,
                    2,
                    14
                ],
                "o":[
                    13,
                    1,
                    3
                ]
            },
            {
                "i":[
                    15,
                    7,
                    15,
                    10,
                    13,
                    3,
                    12
                ],
                "o":[
                    15,
                    7,
                    15,
                    13,
                    3
                ]
            },
            {
                "i":[
                    7,
                    10
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    1,
                    15,
                    5
                ],
                "o":[
                    1,
                    15,
                    5
                ]
            },
            {
                "i":[
                    2,
                    7,
                    6,
                    8
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    3,
                    7,
                    1,
                    14
                ],
                "o":[
                    3,
                    7,
                    1
                ]
            },
            {
                "i":[
                    15,
                    2,
                    6
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    10,
                    11,
                    7
                ],
                "o":[
                    11,
                    7
                ]
            },
            {
                "i":[
                    10
                ],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    0,
                    4,
                    12
                ],
                "o":[
                    7
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod (+ $0 $0) #(+ #(+ 1 (+ 1 1)) 1))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ 1 1)))))))"
        ],
        "name":"remove-mod-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    6
                ],
                "o":[]
            },
            {
                "i":[
                    3
                ],
                "o":[]
            },
            {
                "i":[
                    6,
                    3,
                    11,
                    12
                ],
                "o":[
                    11
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    0,
                    7,
                    11,
                    27,
                    24,
                    7
                ],
                "o":[
                    7,
                    11,
                    7
                ]
            },
            {
                "i":[
                    12
                ],
                "o":[]
            },
            {
                "i":[
                    13,
                    9,
                    6,
                    15,
                    14,
                    11,
                    13
                ],
                "o":[
                    13,
                    14,
                    11,
                    13
                ]
            },
            {
                "i":[
                    11,
                    9,
                    10,
                    15,
                    0,
                    1,
                    13
                ],
                "o":[
                    11,
                    10,
                    1,
                    13
                ]
            },
            {
                "i":[
                    10,
                    5,
                    6
                ],
                "o":[
                    10,
                    5
                ]
            },
            {
                "i":[
                    3
                ],
                "o":[]
            },
            {
                "i":[
                    7,
                    15,
                    6
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    7
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    5,
                    3,
                    11
                ],
                "o":[
                    5,
                    11
                ]
            },
            {
                "i":[
                    1,
                    1
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    4,
                    15,
                    1,
                    6
                ],
                "o":[
                    4,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 #(+ 1 (+ 1 1)))))))"
        ],
        "name":"remove-mod-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    32,
                    32,
                    36
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    10,
                    14
                ],
                "o":[
                    10,
                    14
                ]
            },
            {
                "i":[
                    20
                ],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    10
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[
                    20,
                    11,
                    0,
                    20,
                    24,
                    10,
                    24
                ],
                "o":[
                    11,
                    10
                ]
            },
            {
                "i":[
                    0,
                    24,
                    16,
                    24
                ],
                "o":[]
            },
            {
                "i":[
                    28,
                    6,
                    20,
                    16,
                    5
                ],
                "o":[
                    6,
                    5
                ]
            },
            {
                "i":[
                    11,
                    7,
                    16,
                    14,
                    13,
                    12,
                    3
                ],
                "o":[
                    11,
                    7,
                    14,
                    13,
                    3
                ]
            },
            {
                "i":[
                    12,
                    9,
                    4,
                    16,
                    6
                ],
                "o":[
                    9,
                    6
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    4,
                    14,
                    15,
                    1
                ],
                "o":[
                    14,
                    15,
                    1
                ]
            },
            {
                "i":[
                    0,
                    12
                ],
                "o":[]
            },
            {
                "i":[
                    10,
                    3,
                    5,
                    8,
                    3,
                    7
                ],
                "o":[
                    10,
                    3,
                    5,
                    3,
                    7
                ]
            },
            {
                "i":[
                    9,
                    5,
                    3,
                    3,
                    4,
                    5
                ],
                "o":[
                    9,
                    5,
                    3,
                    3,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ 1 #(+ 1 (+ 1 1)))))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 #(+ #(+ 1 (+ 1 1)) 1))))))"
        ],
        "name":"remove-mod-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    20,
                    10,
                    5,
                    7
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    9,
                    13,
                    0,
                    8
                ],
                "o":[
                    9,
                    13,
                    8
                ]
            },
            {
                "i":[
                    0,
                    5
                ],
                "o":[]
            },
            {
                "i":[
                    13,
                    12,
                    10,
                    1,
                    15
                ],
                "o":[
                    13,
                    12,
                    1
                ]
            },
            {
                "i":[
                    6
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    8,
                    5,
                    9,
                    25,
                    6
                ],
                "o":[
                    8,
                    9,
                    6
                ]
            },
            {
                "i":[
                    30
                ],
                "o":[]
            },
            {
                "i":[
                    14,
                    16,
                    10,
                    9,
                    6
                ],
                "o":[
                    14,
                    16,
                    9,
                    6
                ]
            },
            {
                "i":[
                    5,
                    2,
                    1
                ],
                "o":[
                    2,
                    1
                ]
            },
            {
                "i":[
                    12,
                    30
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[]
            },
            {
                "i":[
                    9,
                    5,
                    10,
                    5,
                    13,
                    14,
                    0
                ],
                "o":[
                    9,
                    13,
                    14
                ]
            },
            {
                "i":[
                    10,
                    15,
                    40
                ],
                "o":[]
            },
            {
                "i":[
                    5,
                    40,
                    16
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[
                    35,
                    1,
                    4,
                    13,
                    10,
                    6,
                    35
                ],
                "o":[
                    1,
                    4,
                    13,
                    6
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))))))",
            "(lambda (#(lambda (lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $1 (lambda (lambda (if ($2 $1) $3 empty)))))) $0 (lambda (#(lambda (gt? $0 0)) (mod $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1)))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ 1 (+ 1 #(+ 1 (+ 1 1))))))))))",
            "(lambda (#(lambda (lambda (fold $1 empty (lambda (lambda (fold ($2 $1 range) $0 (lambda (lambda (cons $3 $2))))))))) $0 (lambda (lambda ($0 (mod $1 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))))))"
        ],
        "name":"remove-mod-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    1
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    1,
                    2
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    1,
                    3
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    2,
                    1
                ],
                "o":[
                    1,
                    1
                ]
            },
            {
                "i":[
                    2,
                    3
                ],
                "o":[
                    3,
                    3
                ]
            },
            {
                "i":[
                    3,
                    7
                ],
                "o":[
                    7,
                    7,
                    7
                ]
            },
            {
                "i":[
                    6,
                    13
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    4,
                    6
                ],
                "o":[
                    6,
                    6,
                    6,
                    6
                ]
            },
            {
                "i":[
                    3,
                    7
                ],
                "o":[
                    7,
                    7,
                    7
                ]
            },
            {
                "i":[
                    4,
                    3
                ],
                "o":[
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    3,
                    7
                ],
                "o":[
                    7,
                    7,
                    7
                ]
            },
            {
                "i":[
                    7,
                    6
                ],
                "o":[
                    6,
                    6,
                    6,
                    6,
                    6,
                    6,
                    6
                ]
            },
            {
                "i":[
                    3,
                    3
                ],
                "o":[
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    1,
                    2
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    4,
                    5
                ],
                "o":[
                    5,
                    5,
                    5,
                    5
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 empty (lambda (lambda (map (lambda (length $1)) (range $1))))))",
            "(lambda (map (lambda (index 1 $1)) (range (car $0))))",
            "(lambda (map (lambda (car (cdr $1))) (range (car $0))))"
        ],
        "name":"repeat"
    },
    {
        "examples":[
            {
                "i":[
                    3,
                    12,
                    15,
                    12
                ],
                "o":[
                    3,
                    12,
                    15,
                    12,
                    3,
                    12,
                    15,
                    12
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    15
                ],
                "o":[
                    15,
                    15
                ]
            },
            {
                "i":[
                    2,
                    10,
                    13,
                    15,
                    3
                ],
                "o":[
                    2,
                    10,
                    13,
                    15,
                    3,
                    2,
                    10,
                    13,
                    15,
                    3
                ]
            },
            {
                "i":[
                    0,
                    4
                ],
                "o":[
                    0,
                    4,
                    0,
                    4
                ]
            },
            {
                "i":[
                    13,
                    6
                ],
                "o":[
                    13,
                    6,
                    13,
                    6
                ]
            },
            {
                "i":[
                    4,
                    11,
                    11,
                    12
                ],
                "o":[
                    4,
                    11,
                    11,
                    12,
                    4,
                    11,
                    11,
                    12
                ]
            },
            {
                "i":[
                    13
                ],
                "o":[
                    13,
                    13
                ]
            },
            {
                "i":[
                    4,
                    16,
                    0,
                    8
                ],
                "o":[
                    4,
                    16,
                    0,
                    8,
                    4,
                    16,
                    0,
                    8
                ]
            },
            {
                "i":[
                    6,
                    7,
                    16
                ],
                "o":[
                    6,
                    7,
                    16,
                    6,
                    7,
                    16
                ]
            },
            {
                "i":[
                    6,
                    6,
                    11,
                    5,
                    9
                ],
                "o":[
                    6,
                    6,
                    11,
                    5,
                    9,
                    6,
                    6,
                    11,
                    5,
                    9
                ]
            },
            {
                "i":[
                    9,
                    5,
                    0,
                    0,
                    13
                ],
                "o":[
                    9,
                    5,
                    0,
                    0,
                    13,
                    9,
                    5,
                    0,
                    0,
                    13
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    0,
                    9,
                    3,
                    1,
                    2
                ],
                "o":[
                    0,
                    9,
                    3,
                    1,
                    2,
                    0,
                    9,
                    3,
                    1,
                    2
                ]
            },
            {
                "i":[
                    11
                ],
                "o":[
                    11,
                    11
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 $0 (lambda (lambda (cons $1 $0)))))"
        ],
        "name":"repeat-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    10,
                    9
                ],
                "o":[
                    10,
                    9,
                    10,
                    9,
                    10,
                    9
                ]
            },
            {
                "i":[
                    10,
                    8,
                    4
                ],
                "o":[
                    10,
                    8,
                    4,
                    10,
                    8,
                    4,
                    10,
                    8,
                    4
                ]
            },
            {
                "i":[
                    7,
                    10,
                    5,
                    13,
                    1
                ],
                "o":[
                    7,
                    10,
                    5,
                    13,
                    1,
                    7,
                    10,
                    5,
                    13,
                    1,
                    7,
                    10,
                    5,
                    13,
                    1
                ]
            },
            {
                "i":[
                    11,
                    10
                ],
                "o":[
                    11,
                    10,
                    11,
                    10,
                    11,
                    10
                ]
            },
            {
                "i":[
                    11,
                    5
                ],
                "o":[
                    11,
                    5,
                    11,
                    5,
                    11,
                    5
                ]
            },
            {
                "i":[
                    16,
                    6,
                    0,
                    0
                ],
                "o":[
                    16,
                    6,
                    0,
                    0,
                    16,
                    6,
                    0,
                    0,
                    16,
                    6,
                    0,
                    0
                ]
            },
            {
                "i":[
                    12,
                    10
                ],
                "o":[
                    12,
                    10,
                    12,
                    10,
                    12,
                    10
                ]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    8,
                    8,
                    8
                ]
            },
            {
                "i":[
                    6,
                    11
                ],
                "o":[
                    6,
                    11,
                    6,
                    11,
                    6,
                    11
                ]
            },
            {
                "i":[
                    4
                ],
                "o":[
                    4,
                    4,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    8
                ],
                "o":[
                    8,
                    8,
                    8
                ]
            },
            {
                "i":[
                    11,
                    14
                ],
                "o":[
                    11,
                    14,
                    11,
                    14,
                    11,
                    14
                ]
            },
            {
                "i":[
                    1
                ],
                "o":[
                    1,
                    1,
                    1
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    2,
                    2,
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (fold $0 $0 (lambda (lambda (cons $1 $0)))) $0 (lambda (lambda (cons $1 $0)))))",
            "(lambda (map (lambda (index (mod $0 (length $1)) $1)) (range (* #(+ 1 (+ 1 1)) (length $0)))))",
            "(lambda (fold $0 (fold $0 $0 (lambda (lambda (cons $1 $0)))) (lambda (lambda (cons $1 $0)))))"
        ],
        "name":"repeat-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    9,
                    11,
                    7
                ],
                "o":[
                    7,
                    9,
                    11,
                    7,
                    7,
                    9,
                    11,
                    7,
                    7,
                    9,
                    11,
                    7,
                    7,
                    9,
                    11,
                    7
                ]
            },
            {
                "i":[
                    15,
                    10,
                    10,
                    8
                ],
                "o":[
                    15,
                    10,
                    10,
                    8,
                    15,
                    10,
                    10,
                    8,
                    15,
                    10,
                    10,
                    8,
                    15,
                    10,
                    10,
                    8
                ]
            },
            {
                "i":[
                    1,
                    3,
                    13
                ],
                "o":[
                    1,
                    3,
                    13,
                    1,
                    3,
                    13,
                    1,
                    3,
                    13,
                    1,
                    3,
                    13
                ]
            },
            {
                "i":[
                    5,
                    8,
                    13,
                    0
                ],
                "o":[
                    5,
                    8,
                    13,
                    0,
                    5,
                    8,
                    13,
                    0,
                    5,
                    8,
                    13,
                    0,
                    5,
                    8,
                    13,
                    0
                ]
            },
            {
                "i":[
                    3,
                    1,
                    12,
                    6
                ],
                "o":[
                    3,
                    1,
                    12,
                    6,
                    3,
                    1,
                    12,
                    6,
                    3,
                    1,
                    12,
                    6,
                    3,
                    1,
                    12,
                    6
                ]
            },
            {
                "i":[
                    9,
                    3,
                    9,
                    14
                ],
                "o":[
                    9,
                    3,
                    9,
                    14,
                    9,
                    3,
                    9,
                    14,
                    9,
                    3,
                    9,
                    14,
                    9,
                    3,
                    9,
                    14
                ]
            },
            {
                "i":[
                    15,
                    10
                ],
                "o":[
                    15,
                    10,
                    15,
                    10,
                    15,
                    10,
                    15,
                    10
                ]
            },
            {
                "i":[
                    8,
                    16
                ],
                "o":[
                    8,
                    16,
                    8,
                    16,
                    8,
                    16,
                    8,
                    16
                ]
            },
            {
                "i":[
                    14,
                    8,
                    6,
                    2,
                    6
                ],
                "o":[
                    14,
                    8,
                    6,
                    2,
                    6,
                    14,
                    8,
                    6,
                    2,
                    6,
                    14,
                    8,
                    6,
                    2,
                    6,
                    14,
                    8,
                    6,
                    2,
                    6
                ]
            },
            {
                "i":[
                    12,
                    3,
                    13
                ],
                "o":[
                    12,
                    3,
                    13,
                    12,
                    3,
                    13,
                    12,
                    3,
                    13,
                    12,
                    3,
                    13
                ]
            },
            {
                "i":[
                    6
                ],
                "o":[
                    6,
                    6,
                    6,
                    6
                ]
            },
            {
                "i":[
                    3,
                    5
                ],
                "o":[
                    3,
                    5,
                    3,
                    5,
                    3,
                    5,
                    3,
                    5
                ]
            },
            {
                "i":[
                    6,
                    5
                ],
                "o":[
                    6,
                    5,
                    6,
                    5,
                    6,
                    5,
                    6,
                    5
                ]
            },
            {
                "i":[
                    12,
                    14,
                    1
                ],
                "o":[
                    12,
                    14,
                    1,
                    12,
                    14,
                    1,
                    12,
                    14,
                    1,
                    12,
                    14,
                    1
                ]
            },
            {
                "i":[
                    6,
                    0,
                    12,
                    11,
                    3
                ],
                "o":[
                    6,
                    0,
                    12,
                    11,
                    3,
                    6,
                    0,
                    12,
                    11,
                    3,
                    6,
                    0,
                    12,
                    11,
                    3,
                    6,
                    0,
                    12,
                    11,
                    3
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (range (+ 1 #(+ 1 (+ 1 1)))) empty (lambda (lambda (fold $0 $2 (lambda (lambda (cons $1 $0))))))))",
            "(lambda (map (lambda (index (mod $0 (length $1)) $1)) (range (+ (* #(+ 1 (+ 1 1)) (length $0)) (length $0)))))"
        ],
        "name":"repeat-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    14,
                    13,
                    13,
                    4,
                    9
                ],
                "o":[
                    14,
                    13,
                    13,
                    4,
                    9,
                    14,
                    13,
                    13,
                    4,
                    9,
                    14,
                    13,
                    13,
                    4,
                    9,
                    14,
                    13,
                    13,
                    4,
                    9,
                    14,
                    13,
                    13,
                    4,
                    9
                ]
            },
            {
                "i":[
                    7,
                    6
                ],
                "o":[
                    7,
                    6,
                    7,
                    6,
                    7,
                    6,
                    7,
                    6,
                    7,
                    6
                ]
            },
            {
                "i":[
                    4,
                    8,
                    16,
                    4
                ],
                "o":[
                    4,
                    8,
                    16,
                    4,
                    4,
                    8,
                    16,
                    4,
                    4,
                    8,
                    16,
                    4,
                    4,
                    8,
                    16,
                    4,
                    4,
                    8,
                    16,
                    4
                ]
            },
            {
                "i":[
                    15,
                    5,
                    8
                ],
                "o":[
                    15,
                    5,
                    8,
                    15,
                    5,
                    8,
                    15,
                    5,
                    8,
                    15,
                    5,
                    8,
                    15,
                    5,
                    8
                ]
            },
            {
                "i":[
                    7,
                    9,
                    9,
                    2
                ],
                "o":[
                    7,
                    9,
                    9,
                    2,
                    7,
                    9,
                    9,
                    2,
                    7,
                    9,
                    9,
                    2,
                    7,
                    9,
                    9,
                    2,
                    7,
                    9,
                    9,
                    2
                ]
            },
            {
                "i":[
                    6,
                    10,
                    14,
                    2
                ],
                "o":[
                    6,
                    10,
                    14,
                    2,
                    6,
                    10,
                    14,
                    2,
                    6,
                    10,
                    14,
                    2,
                    6,
                    10,
                    14,
                    2,
                    6,
                    10,
                    14,
                    2
                ]
            },
            {
                "i":[
                    3,
                    15,
                    14,
                    3,
                    5
                ],
                "o":[
                    3,
                    15,
                    14,
                    3,
                    5,
                    3,
                    15,
                    14,
                    3,
                    5,
                    3,
                    15,
                    14,
                    3,
                    5,
                    3,
                    15,
                    14,
                    3,
                    5,
                    3,
                    15,
                    14,
                    3,
                    5
                ]
            },
            {
                "i":[
                    0,
                    1,
                    15,
                    1,
                    7
                ],
                "o":[
                    0,
                    1,
                    15,
                    1,
                    7,
                    0,
                    1,
                    15,
                    1,
                    7,
                    0,
                    1,
                    15,
                    1,
                    7,
                    0,
                    1,
                    15,
                    1,
                    7,
                    0,
                    1,
                    15,
                    1,
                    7
                ]
            },
            {
                "i":[
                    6,
                    15,
                    12,
                    9
                ],
                "o":[
                    6,
                    15,
                    12,
                    9,
                    6,
                    15,
                    12,
                    9,
                    6,
                    15,
                    12,
                    9,
                    6,
                    15,
                    12,
                    9,
                    6,
                    15,
                    12,
                    9
                ]
            },
            {
                "i":[
                    7,
                    9,
                    7,
                    7
                ],
                "o":[
                    7,
                    9,
                    7,
                    7,
                    7,
                    9,
                    7,
                    7,
                    7,
                    9,
                    7,
                    7,
                    7,
                    9,
                    7,
                    7,
                    7,
                    9,
                    7,
                    7
                ]
            },
            {
                "i":[
                    1,
                    6
                ],
                "o":[
                    1,
                    6,
                    1,
                    6,
                    1,
                    6,
                    1,
                    6,
                    1,
                    6
                ]
            },
            {
                "i":[
                    11,
                    13,
                    11,
                    3,
                    1
                ],
                "o":[
                    11,
                    13,
                    11,
                    3,
                    1,
                    11,
                    13,
                    11,
                    3,
                    1,
                    11,
                    13,
                    11,
                    3,
                    1,
                    11,
                    13,
                    11,
                    3,
                    1,
                    11,
                    13,
                    11,
                    3,
                    1
                ]
            },
            {
                "i":[
                    15,
                    7,
                    7
                ],
                "o":[
                    15,
                    7,
                    7,
                    15,
                    7,
                    7,
                    15,
                    7,
                    7,
                    15,
                    7,
                    7,
                    15,
                    7,
                    7
                ]
            },
            {
                "i":[
                    1,
                    3,
                    9,
                    11,
                    15
                ],
                "o":[
                    1,
                    3,
                    9,
                    11,
                    15,
                    1,
                    3,
                    9,
                    11,
                    15,
                    1,
                    3,
                    9,
                    11,
                    15,
                    1,
                    3,
                    9,
                    11,
                    15,
                    1,
                    3,
                    9,
                    11,
                    15
                ]
            },
            {
                "i":[],
                "o":[]
            }
        ],
        "implementations":[
            "(lambda (fold (range (+ 1 #(+ 1 (+ 1 1)))) $0 (lambda (lambda (fold $0 $2 (lambda (lambda (cons $1 $0))))))))"
        ],
        "name":"repeat-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    6
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    4,
                    2,
                    6
                ],
                "o":[
                    4,
                    4,
                    4
                ]
            },
            {
                "i":[
                    16,
                    15,
                    10,
                    14,
                    4,
                    15,
                    10,
                    14
                ],
                "o":[
                    16,
                    16,
                    16,
                    16,
                    16,
                    16,
                    16,
                    16
                ]
            },
            {
                "i":[
                    7,
                    6
                ],
                "o":[
                    7,
                    7
                ]
            },
            {
                "i":[
                    10,
                    8,
                    1,
                    12
                ],
                "o":[
                    10,
                    10,
                    10,
                    10
                ]
            },
            {
                "i":[
                    14,
                    10
                ],
                "o":[
                    14,
                    14
                ]
            },
            {
                "i":[
                    3,
                    9,
                    14,
                    11,
                    13,
                    7,
                    1,
                    10
                ],
                "o":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    1,
                    11,
                    15,
                    14,
                    15
                ],
                "o":[
                    1,
                    1,
                    1,
                    1,
                    1
                ]
            },
            {
                "i":[
                    16
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[
                    8,
                    1,
                    0,
                    8,
                    16,
                    11,
                    7
                ],
                "o":[
                    8,
                    8,
                    8,
                    8,
                    8,
                    8,
                    8
                ]
            },
            {
                "i":[
                    11,
                    11,
                    6,
                    0,
                    10
                ],
                "o":[
                    11,
                    11,
                    11,
                    11,
                    11
                ]
            },
            {
                "i":[
                    14,
                    14
                ],
                "o":[
                    14,
                    14
                ]
            },
            {
                "i":[
                    15,
                    7,
                    0,
                    9,
                    9,
                    7,
                    10
                ],
                "o":[
                    15,
                    15,
                    15,
                    15,
                    15,
                    15,
                    15
                ]
            },
            {
                "i":[
                    0,
                    16,
                    6,
                    10
                ],
                "o":[
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    0,
                    15
                ],
                "o":[
                    0,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (car $1)) $0))"
        ],
        "name":"replace-all-with-index-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    11,
                    1,
                    13,
                    14,
                    2,
                    11,
                    6,
                    6,
                    5,
                    6
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    16,
                    7,
                    6,
                    13,
                    1,
                    0,
                    1,
                    15,
                    10,
                    14
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    10,
                    1,
                    3,
                    13,
                    10,
                    14
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    16,
                    4,
                    3,
                    7,
                    13,
                    13,
                    0,
                    6,
                    4
                ],
                "o":[
                    7,
                    7,
                    7,
                    7,
                    7,
                    7,
                    7,
                    7,
                    7
                ]
            },
            {
                "i":[
                    10,
                    10,
                    0,
                    5,
                    7,
                    16,
                    2,
                    7,
                    8,
                    16
                ],
                "o":[
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    0,
                    10,
                    8,
                    9,
                    8,
                    1,
                    9,
                    3
                ],
                "o":[
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9
                ]
            },
            {
                "i":[
                    12,
                    16,
                    4,
                    8,
                    4,
                    0,
                    0,
                    16,
                    14,
                    7
                ],
                "o":[
                    8,
                    8,
                    8,
                    8,
                    8,
                    8,
                    8,
                    8,
                    8,
                    8
                ]
            },
            {
                "i":[
                    4,
                    14,
                    0,
                    9,
                    15,
                    3,
                    7,
                    5,
                    14,
                    7
                ],
                "o":[
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9
                ]
            },
            {
                "i":[
                    0,
                    4,
                    2,
                    5
                ],
                "o":[
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    9,
                    11,
                    5,
                    6,
                    10,
                    0,
                    15,
                    6
                ],
                "o":[
                    6,
                    6,
                    6,
                    6,
                    6,
                    6,
                    6,
                    6
                ]
            },
            {
                "i":[
                    0,
                    15,
                    16,
                    5
                ],
                "o":[
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    10,
                    5,
                    4,
                    3,
                    7,
                    1,
                    5,
                    10,
                    3,
                    15
                ],
                "o":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    0,
                    9,
                    16,
                    3,
                    3,
                    11,
                    16,
                    0
                ],
                "o":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    1,
                    4,
                    13,
                    3
                ],
                "o":[
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    10,
                    15,
                    6,
                    9,
                    2
                ],
                "o":[
                    9,
                    9,
                    9,
                    9,
                    9
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index #(+ 1 (+ 1 1)) $1)) $0))"
        ],
        "name":"replace-all-with-index-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    8,
                    7,
                    16,
                    9,
                    3,
                    15
                ],
                "o":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    3
                ]
            },
            {
                "i":[
                    9,
                    13,
                    7,
                    14,
                    0,
                    3,
                    12
                ],
                "o":[
                    0,
                    0,
                    0,
                    0,
                    0,
                    0,
                    0
                ]
            },
            {
                "i":[
                    10,
                    16,
                    9,
                    13,
                    14,
                    13
                ],
                "o":[
                    14,
                    14,
                    14,
                    14,
                    14,
                    14
                ]
            },
            {
                "i":[
                    4,
                    16,
                    8,
                    9,
                    13,
                    8,
                    12,
                    11,
                    4,
                    5,
                    2
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    4,
                    10,
                    1,
                    16,
                    2,
                    11,
                    10,
                    12,
                    4,
                    10,
                    8,
                    6
                ],
                "o":[
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    2,
                    4,
                    9,
                    8,
                    7,
                    9,
                    16
                ],
                "o":[
                    7,
                    7,
                    7,
                    7,
                    7,
                    7,
                    7
                ]
            },
            {
                "i":[
                    9,
                    8,
                    15,
                    3,
                    4,
                    13,
                    9,
                    3,
                    3
                ],
                "o":[
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4
                ]
            },
            {
                "i":[
                    15,
                    5,
                    16,
                    14,
                    4,
                    6,
                    15,
                    12,
                    9,
                    13,
                    15
                ],
                "o":[
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4,
                    4
                ]
            },
            {
                "i":[
                    16,
                    5,
                    7,
                    1,
                    5
                ],
                "o":[
                    5,
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    0,
                    5,
                    7,
                    11,
                    11,
                    0,
                    12,
                    3,
                    1
                ],
                "o":[
                    11,
                    11,
                    11,
                    11,
                    11,
                    11,
                    11,
                    11,
                    11
                ]
            },
            {
                "i":[
                    9,
                    12,
                    12,
                    15,
                    13,
                    16,
                    5,
                    13
                ],
                "o":[
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13,
                    13
                ]
            },
            {
                "i":[
                    12,
                    3,
                    6,
                    14,
                    5
                ],
                "o":[
                    5,
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    13,
                    1,
                    15,
                    8,
                    5,
                    3,
                    10,
                    11,
                    6,
                    8
                ],
                "o":[
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5,
                    5
                ]
            },
            {
                "i":[
                    13,
                    5,
                    3,
                    0,
                    9,
                    15,
                    1,
                    1
                ],
                "o":[
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9,
                    9
                ]
            },
            {
                "i":[
                    12,
                    13,
                    9,
                    8,
                    3,
                    4,
                    5
                ],
                "o":[
                    3,
                    3,
                    3,
                    3,
                    3,
                    3,
                    3
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $2)))))))))",
            "(lambda (map (lambda (index #(+ 1 (+ 1 1)) (cdr $1))) $0))",
            "(lambda (fold $0 empty (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (index #(+ 1 (+ 1 1)) (cdr $2)))))))",
            "(lambda (map (lambda (car (cdr (cdr (cdr (cdr $1)))))) $0))",
            "(lambda (map (lambda (car (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $1)))) $0))",
            "(lambda (map (lambda (index #(+ #(+ 1 (+ 1 1)) 1) $1)) $0))"
        ],
        "name":"replace-all-with-index-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    0,
                    4
                ],
                "o":[
                    4,
                    0,
                    2
                ]
            },
            {
                "i":[
                    2,
                    5,
                    4,
                    2,
                    0,
                    5,
                    1,
                    1
                ],
                "o":[
                    1,
                    1,
                    5,
                    0,
                    2,
                    4,
                    5,
                    2
                ]
            },
            {
                "i":[
                    14,
                    12
                ],
                "o":[
                    12,
                    14
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    7,
                    13,
                    5,
                    7,
                    6
                ],
                "o":[
                    6,
                    7,
                    5,
                    13,
                    7
                ]
            },
            {
                "i":[
                    15,
                    7,
                    11
                ],
                "o":[
                    11,
                    7,
                    15
                ]
            },
            {
                "i":[
                    8,
                    7,
                    11,
                    7,
                    15,
                    11
                ],
                "o":[
                    11,
                    15,
                    7,
                    11,
                    7,
                    8
                ]
            },
            {
                "i":[
                    9,
                    10,
                    5,
                    8,
                    3
                ],
                "o":[
                    3,
                    8,
                    5,
                    10,
                    9
                ]
            },
            {
                "i":[
                    2
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    8,
                    6,
                    9
                ],
                "o":[
                    9,
                    6,
                    8
                ]
            },
            {
                "i":[
                    4,
                    11
                ],
                "o":[
                    11,
                    4
                ]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[],
                "o":[]
            },
            {
                "i":[
                    15,
                    15,
                    11,
                    5,
                    3
                ],
                "o":[
                    3,
                    5,
                    11,
                    15,
                    15
                ]
            },
            {
                "i":[
                    11,
                    5,
                    5,
                    6
                ],
                "o":[
                    6,
                    5,
                    5,
                    11
                ]
            }
        ],
        "implementations":[
            "(lambda (fold $0 empty (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 $1)))))"
        ],
        "name":"reverse"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    15,
                    10,
                    15,
                    5,
                    16,
                    9,
                    7,
                    9,
                    11,
                    2,
                    2
                ],
                "o":[
                    2,
                    16,
                    15,
                    10,
                    15,
                    5,
                    16,
                    9,
                    7,
                    9,
                    11,
                    2
                ]
            },
            {
                "i":[
                    10,
                    5,
                    9,
                    13,
                    4,
                    8,
                    10,
                    3,
                    2,
                    12,
                    9,
                    0
                ],
                "o":[
                    0,
                    10,
                    5,
                    9,
                    13,
                    4,
                    8,
                    10,
                    3,
                    2,
                    12,
                    9
                ]
            },
            {
                "i":[
                    8,
                    5,
                    16,
                    12,
                    11
                ],
                "o":[
                    11,
                    8,
                    5,
                    16,
                    12
                ]
            },
            {
                "i":[
                    1,
                    13,
                    14,
                    2,
                    11,
                    6,
                    6,
                    5,
                    6,
                    13,
                    16,
                    7,
                    6,
                    13
                ],
                "o":[
                    13,
                    1,
                    13,
                    14,
                    2,
                    11,
                    6,
                    6,
                    5,
                    6,
                    13,
                    16,
                    7,
                    6
                ]
            },
            {
                "i":[
                    1,
                    14,
                    6,
                    2,
                    2,
                    13,
                    5,
                    7,
                    3,
                    4,
                    9,
                    6,
                    4,
                    11
                ],
                "o":[
                    11,
                    1,
                    14,
                    6,
                    2,
                    2,
                    13,
                    5,
                    7,
                    3,
                    4,
                    9,
                    6,
                    4
                ]
            },
            {
                "i":[
                    13,
                    5,
                    6,
                    6,
                    3,
                    5,
                    7,
                    6,
                    5,
                    11
                ],
                "o":[
                    11,
                    13,
                    5,
                    6,
                    6,
                    3,
                    5,
                    7,
                    6,
                    5
                ]
            },
            {
                "i":[
                    12,
                    0,
                    2,
                    3,
                    8,
                    4,
                    12,
                    4,
                    15,
                    7,
                    13,
                    4,
                    4,
                    9,
                    16,
                    7
                ],
                "o":[
                    7,
                    12,
                    0,
                    2,
                    3,
                    8,
                    4,
                    12,
                    4,
                    15,
                    7,
                    13,
                    4,
                    4,
                    9,
                    16
                ]
            },
            {
                "i":[
                    11,
                    3,
                    6,
                    7,
                    6,
                    8,
                    5,
                    6,
                    10,
                    3,
                    14,
                    4,
                    3,
                    8
                ],
                "o":[
                    8,
                    11,
                    3,
                    6,
                    7,
                    6,
                    8,
                    5,
                    6,
                    10,
                    3,
                    14,
                    4,
                    3
                ]
            },
            {
                "i":[
                    0,
                    12
                ],
                "o":[
                    12,
                    0
                ]
            },
            {
                "i":[
                    5,
                    14,
                    10,
                    5,
                    2,
                    16,
                    10,
                    1,
                    9,
                    16
                ],
                "o":[
                    16,
                    5,
                    14,
                    10,
                    5,
                    2,
                    16,
                    10,
                    1,
                    9
                ]
            },
            {
                "i":[
                    7,
                    10,
                    4,
                    14,
                    4,
                    16,
                    1,
                    8,
                    4,
                    7,
                    6,
                    0,
                    2,
                    0,
                    7,
                    8
                ],
                "o":[
                    8,
                    7,
                    10,
                    4,
                    14,
                    4,
                    16,
                    1,
                    8,
                    4,
                    7,
                    6,
                    0,
                    2,
                    0,
                    7
                ]
            },
            {
                "i":[
                    0,
                    1,
                    15,
                    10,
                    14,
                    4,
                    10,
                    1,
                    3,
                    13
                ],
                "o":[
                    13,
                    0,
                    1,
                    15,
                    10,
                    14,
                    4,
                    10,
                    1,
                    3
                ]
            },
            {
                "i":[
                    10,
                    2,
                    5,
                    10,
                    14,
                    15,
                    9,
                    11,
                    13,
                    5,
                    15,
                    1,
                    15,
                    0,
                    9,
                    0,
                    12
                ],
                "o":[
                    12,
                    10,
                    2,
                    5,
                    10,
                    14,
                    15,
                    9,
                    11,
                    13,
                    5,
                    15,
                    1,
                    15,
                    0,
                    9,
                    0
                ]
            },
            {
                "i":[
                    14,
                    1
                ],
                "o":[
                    1,
                    14
                ]
            },
            {
                "i":[
                    10,
                    16,
                    6,
                    14,
                    11,
                    5,
                    1,
                    4,
                    2,
                    0,
                    15,
                    14,
                    13,
                    16,
                    12,
                    8,
                    11
                ],
                "o":[
                    11,
                    10,
                    16,
                    6,
                    14,
                    11,
                    5,
                    1,
                    4,
                    2,
                    0,
                    15,
                    14,
                    13,
                    16,
                    12,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (cdr $0) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))",
            "(lambda (map (lambda (index $0 $1)) (cons (length (cdr $0)) (range (- (length $0) 1)))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (range (length $1)))))",
            "(lambda (cons (index (length (cdr $0)) $0) (map (lambda (index $0 $1)) (range (length (cdr $0))))))",
            "(lambda (fold (cdr $0) $0 (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) (cdr $0) (car $0))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cons (index (- (length $0) 1) $0) $0) (length $0)))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda $1)))"
        ],
        "name":"rotate-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    16,
                    2,
                    16,
                    6,
                    8,
                    12,
                    12,
                    3,
                    6,
                    8,
                    5,
                    5
                ],
                "o":[
                    5,
                    5,
                    16,
                    2,
                    16,
                    6,
                    8,
                    12,
                    12,
                    3,
                    6,
                    8
                ]
            },
            {
                "i":[
                    2,
                    12,
                    6,
                    9
                ],
                "o":[
                    6,
                    9,
                    2,
                    12
                ]
            },
            {
                "i":[
                    7,
                    1,
                    6,
                    5,
                    14,
                    14,
                    0,
                    5,
                    6
                ],
                "o":[
                    5,
                    6,
                    7,
                    1,
                    6,
                    5,
                    14,
                    14,
                    0
                ]
            },
            {
                "i":[
                    11,
                    16,
                    13,
                    1,
                    11,
                    7,
                    2,
                    5,
                    9,
                    11,
                    13,
                    2,
                    9,
                    9,
                    5,
                    11
                ],
                "o":[
                    5,
                    11,
                    11,
                    16,
                    13,
                    1,
                    11,
                    7,
                    2,
                    5,
                    9,
                    11,
                    13,
                    2,
                    9,
                    9
                ]
            },
            {
                "i":[
                    8,
                    9,
                    7,
                    10,
                    8,
                    8,
                    6,
                    12
                ],
                "o":[
                    6,
                    12,
                    8,
                    9,
                    7,
                    10,
                    8,
                    8
                ]
            },
            {
                "i":[
                    14,
                    12,
                    16,
                    4,
                    3,
                    7,
                    13,
                    13,
                    0,
                    6,
                    4,
                    12,
                    10,
                    10,
                    0,
                    5,
                    7
                ],
                "o":[
                    5,
                    7,
                    14,
                    12,
                    16,
                    4,
                    3,
                    7,
                    13,
                    13,
                    0,
                    6,
                    4,
                    12,
                    10,
                    10,
                    0
                ]
            },
            {
                "i":[
                    11,
                    16,
                    7,
                    7,
                    6,
                    3,
                    16,
                    12
                ],
                "o":[
                    16,
                    12,
                    11,
                    16,
                    7,
                    7,
                    6,
                    3
                ]
            },
            {
                "i":[
                    6,
                    0,
                    12,
                    11,
                    3,
                    15,
                    14,
                    13,
                    13,
                    4
                ],
                "o":[
                    13,
                    4,
                    6,
                    0,
                    12,
                    11,
                    3,
                    15,
                    14,
                    13
                ]
            },
            {
                "i":[
                    10,
                    1,
                    13,
                    5,
                    13,
                    14,
                    7,
                    6,
                    6,
                    0
                ],
                "o":[
                    6,
                    0,
                    10,
                    1,
                    13,
                    5,
                    13,
                    14,
                    7,
                    6
                ]
            },
            {
                "i":[
                    12,
                    3,
                    15,
                    13
                ],
                "o":[
                    15,
                    13,
                    12,
                    3
                ]
            },
            {
                "i":[
                    0,
                    13,
                    14,
                    13,
                    1,
                    14,
                    12
                ],
                "o":[
                    14,
                    12,
                    0,
                    13,
                    14,
                    13,
                    1
                ]
            },
            {
                "i":[
                    10,
                    13,
                    9,
                    13
                ],
                "o":[
                    9,
                    13,
                    10,
                    13
                ]
            },
            {
                "i":[
                    7,
                    11,
                    0,
                    13,
                    3,
                    9,
                    1,
                    13,
                    10,
                    8,
                    2,
                    12,
                    9,
                    11
                ],
                "o":[
                    9,
                    11,
                    7,
                    11,
                    0,
                    13,
                    3,
                    9,
                    1,
                    13,
                    10,
                    8,
                    2,
                    12
                ]
            },
            {
                "i":[
                    2,
                    7,
                    8,
                    16,
                    10,
                    0,
                    10,
                    8,
                    9,
                    8,
                    1,
                    9,
                    3
                ],
                "o":[
                    9,
                    3,
                    2,
                    7,
                    8,
                    16,
                    10,
                    0,
                    10,
                    8,
                    9,
                    8,
                    1
                ]
            },
            {
                "i":[
                    13,
                    15,
                    0,
                    2,
                    1,
                    12,
                    8,
                    8,
                    4,
                    3
                ],
                "o":[
                    4,
                    3,
                    13,
                    15,
                    0,
                    2,
                    1,
                    12,
                    8,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (cdr (cdr $0)) $0 (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) (cdr $0) (car $0))))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (cdr $1))))",
            "(lambda (fold (#(lambda (cdr (cdr $0))) $0) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))"
        ],
        "name":"rotate-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    13,
                    6,
                    15,
                    16,
                    4
                ],
                "o":[
                    15,
                    16,
                    4,
                    13,
                    6
                ]
            },
            {
                "i":[
                    6,
                    7,
                    6,
                    12,
                    4,
                    8,
                    16,
                    4,
                    8,
                    15,
                    5,
                    8,
                    12,
                    7,
                    9
                ],
                "o":[
                    12,
                    7,
                    9,
                    6,
                    7,
                    6,
                    12,
                    4,
                    8,
                    16,
                    4,
                    8,
                    15,
                    5,
                    8
                ]
            },
            {
                "i":[
                    15,
                    9,
                    4,
                    8,
                    5,
                    5,
                    11,
                    4,
                    5,
                    11,
                    4,
                    11,
                    13,
                    15,
                    14,
                    8
                ],
                "o":[
                    15,
                    14,
                    8,
                    15,
                    9,
                    4,
                    8,
                    5,
                    5,
                    11,
                    4,
                    5,
                    11,
                    4,
                    11,
                    13
                ]
            },
            {
                "i":[
                    8,
                    13,
                    9,
                    6,
                    8,
                    6
                ],
                "o":[
                    6,
                    8,
                    6,
                    8,
                    13,
                    9
                ]
            },
            {
                "i":[
                    4,
                    3,
                    12,
                    6,
                    2,
                    11,
                    16,
                    10,
                    9,
                    10,
                    13,
                    6,
                    3
                ],
                "o":[
                    13,
                    6,
                    3,
                    4,
                    3,
                    12,
                    6,
                    2,
                    11,
                    16,
                    10,
                    9,
                    10
                ]
            },
            {
                "i":[
                    5,
                    4,
                    5,
                    2,
                    14,
                    6,
                    9,
                    15,
                    1,
                    1,
                    7,
                    3,
                    11
                ],
                "o":[
                    7,
                    3,
                    11,
                    5,
                    4,
                    5,
                    2,
                    14,
                    6,
                    9,
                    15,
                    1,
                    1
                ]
            },
            {
                "i":[
                    0,
                    6,
                    9,
                    4,
                    16,
                    10,
                    12
                ],
                "o":[
                    16,
                    10,
                    12,
                    0,
                    6,
                    9,
                    4
                ]
            },
            {
                "i":[
                    12,
                    16,
                    4,
                    8,
                    4,
                    0,
                    0,
                    16,
                    14,
                    7,
                    13,
                    4
                ],
                "o":[
                    7,
                    13,
                    4,
                    12,
                    16,
                    4,
                    8,
                    4,
                    0,
                    0,
                    16,
                    14
                ]
            },
            {
                "i":[
                    6,
                    0,
                    10,
                    14,
                    5,
                    13,
                    11,
                    2,
                    7,
                    7,
                    12
                ],
                "o":[
                    7,
                    7,
                    12,
                    6,
                    0,
                    10,
                    14,
                    5,
                    13,
                    11,
                    2
                ]
            },
            {
                "i":[
                    2,
                    11,
                    6,
                    10,
                    14,
                    2,
                    14,
                    3,
                    15,
                    14,
                    3,
                    5,
                    15,
                    0,
                    1,
                    15,
                    1
                ],
                "o":[
                    1,
                    15,
                    1,
                    2,
                    11,
                    6,
                    10,
                    14,
                    2,
                    14,
                    3,
                    15,
                    14,
                    3,
                    5,
                    15,
                    0
                ]
            },
            {
                "i":[
                    13,
                    12,
                    0,
                    3,
                    11,
                    2,
                    9,
                    13,
                    0,
                    10,
                    2,
                    5,
                    7,
                    6,
                    4,
                    13,
                    1
                ],
                "o":[
                    4,
                    13,
                    1,
                    13,
                    12,
                    0,
                    3,
                    11,
                    2,
                    9,
                    13,
                    0,
                    10,
                    2,
                    5,
                    7,
                    6
                ]
            },
            {
                "i":[
                    0,
                    5,
                    4,
                    2,
                    14,
                    6
                ],
                "o":[
                    2,
                    14,
                    6,
                    0,
                    5,
                    4
                ]
            },
            {
                "i":[
                    2,
                    6,
                    1,
                    11,
                    4,
                    8,
                    15,
                    15,
                    16,
                    13,
                    3,
                    11,
                    8,
                    14
                ],
                "o":[
                    11,
                    8,
                    14,
                    2,
                    6,
                    1,
                    11,
                    4,
                    8,
                    15,
                    15,
                    16,
                    13,
                    3
                ]
            },
            {
                "i":[
                    4,
                    10,
                    7,
                    5,
                    7,
                    1,
                    2,
                    14,
                    10,
                    13
                ],
                "o":[
                    14,
                    10,
                    13,
                    4,
                    10,
                    7,
                    5,
                    7,
                    1,
                    2
                ]
            },
            {
                "i":[
                    4,
                    13,
                    10,
                    0,
                    1,
                    2,
                    6,
                    4
                ],
                "o":[
                    2,
                    6,
                    4,
                    4,
                    13,
                    10,
                    0,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (cdr (cdr (cdr $0))) $0 (lambda (lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) (cdr $0) (car $0))))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda $0)))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (#(lambda (cdr (cdr $0))) $1))))",
            "(lambda (fold (cdr (#(lambda (cdr (cdr $0))) $0)) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))"
        ],
        "name":"rotate-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    6,
                    10,
                    10,
                    8,
                    15,
                    16,
                    15,
                    1,
                    2,
                    7,
                    5,
                    4,
                    0,
                    13
                ],
                "o":[
                    5,
                    4,
                    0,
                    13,
                    2,
                    6,
                    10,
                    10,
                    8,
                    15,
                    16,
                    15,
                    1,
                    2,
                    7
                ]
            },
            {
                "i":[
                    0,
                    9,
                    15,
                    3,
                    7
                ],
                "o":[
                    9,
                    15,
                    3,
                    7,
                    0
                ]
            },
            {
                "i":[
                    7,
                    7,
                    2,
                    1,
                    10,
                    7,
                    2,
                    4,
                    3,
                    4,
                    10,
                    3,
                    12,
                    0,
                    15,
                    14
                ],
                "o":[
                    12,
                    0,
                    15,
                    14,
                    7,
                    7,
                    2,
                    1,
                    10,
                    7,
                    2,
                    4,
                    3,
                    4,
                    10,
                    3
                ]
            },
            {
                "i":[
                    12,
                    6,
                    15,
                    12,
                    9,
                    14,
                    7,
                    9,
                    7,
                    7,
                    8,
                    1
                ],
                "o":[
                    7,
                    7,
                    8,
                    1,
                    12,
                    6,
                    15,
                    12,
                    9,
                    14,
                    7,
                    9
                ]
            },
            {
                "i":[
                    7,
                    9,
                    13,
                    6,
                    10,
                    10,
                    14,
                    4,
                    11,
                    3,
                    0,
                    3,
                    12,
                    13,
                    13,
                    16
                ],
                "o":[
                    12,
                    13,
                    13,
                    16,
                    7,
                    9,
                    13,
                    6,
                    10,
                    10,
                    14,
                    4,
                    11,
                    3,
                    0,
                    3
                ]
            },
            {
                "i":[
                    15,
                    8,
                    14,
                    3,
                    4,
                    16,
                    1,
                    2,
                    5,
                    10,
                    5,
                    16,
                    4,
                    8
                ],
                "o":[
                    5,
                    16,
                    4,
                    8,
                    15,
                    8,
                    14,
                    3,
                    4,
                    16,
                    1,
                    2,
                    5,
                    10
                ]
            },
            {
                "i":[
                    5,
                    2,
                    5,
                    8,
                    2,
                    2,
                    2,
                    10,
                    12,
                    5,
                    13
                ],
                "o":[
                    10,
                    12,
                    5,
                    13,
                    5,
                    2,
                    5,
                    8,
                    2,
                    2,
                    2
                ]
            },
            {
                "i":[
                    10,
                    8,
                    6,
                    7,
                    15,
                    2,
                    9,
                    16,
                    16,
                    4,
                    0,
                    3,
                    4,
                    9,
                    2
                ],
                "o":[
                    3,
                    4,
                    9,
                    2,
                    10,
                    8,
                    6,
                    7,
                    15,
                    2,
                    9,
                    16,
                    16,
                    4,
                    0
                ]
            },
            {
                "i":[
                    15,
                    3,
                    16,
                    12,
                    14,
                    13,
                    5,
                    8,
                    8,
                    9
                ],
                "o":[
                    5,
                    8,
                    8,
                    9,
                    15,
                    3,
                    16,
                    12,
                    14,
                    13
                ]
            },
            {
                "i":[
                    14,
                    7,
                    0,
                    0,
                    4,
                    2,
                    5,
                    8,
                    9,
                    11,
                    5,
                    6,
                    10,
                    0,
                    15,
                    6,
                    0
                ],
                "o":[
                    0,
                    15,
                    6,
                    0,
                    14,
                    7,
                    0,
                    0,
                    4,
                    2,
                    5,
                    8,
                    9,
                    11,
                    5,
                    6,
                    10
                ]
            },
            {
                "i":[
                    11,
                    2,
                    8,
                    16,
                    9,
                    8,
                    11,
                    10,
                    14,
                    11,
                    16,
                    5,
                    15,
                    2,
                    5,
                    13
                ],
                "o":[
                    15,
                    2,
                    5,
                    13,
                    11,
                    2,
                    8,
                    16,
                    9,
                    8,
                    11,
                    10,
                    14,
                    11,
                    16,
                    5
                ]
            },
            {
                "i":[
                    16,
                    11,
                    13,
                    11,
                    3,
                    1,
                    8,
                    15,
                    7,
                    7
                ],
                "o":[
                    8,
                    15,
                    7,
                    7,
                    16,
                    11,
                    13,
                    11,
                    3,
                    1
                ]
            },
            {
                "i":[
                    8,
                    0,
                    13,
                    13,
                    1,
                    8,
                    8,
                    4,
                    5
                ],
                "o":[
                    8,
                    8,
                    4,
                    5,
                    8,
                    0,
                    13,
                    13,
                    1
                ]
            },
            {
                "i":[
                    3,
                    5,
                    11,
                    7,
                    11,
                    10,
                    3,
                    14,
                    0
                ],
                "o":[
                    10,
                    3,
                    14,
                    0,
                    3,
                    5,
                    11,
                    7,
                    11
                ]
            },
            {
                "i":[
                    16,
                    0,
                    11,
                    7,
                    9,
                    2,
                    5,
                    11
                ],
                "o":[
                    9,
                    2,
                    5,
                    11,
                    16,
                    0,
                    11,
                    7
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $0)) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (cdr $0))))"
        ],
        "name":"rotate-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    12,
                    6,
                    13,
                    11,
                    6,
                    1,
                    3,
                    4
                ],
                "o":[
                    11,
                    6,
                    1,
                    3,
                    4,
                    4,
                    12,
                    6,
                    13
                ]
            },
            {
                "i":[
                    4,
                    8,
                    5,
                    8,
                    6,
                    4,
                    16,
                    5,
                    11,
                    11,
                    14,
                    0,
                    4,
                    6
                ],
                "o":[
                    11,
                    14,
                    0,
                    4,
                    6,
                    4,
                    8,
                    5,
                    8,
                    6,
                    4,
                    16,
                    5,
                    11
                ]
            },
            {
                "i":[
                    4,
                    6,
                    9,
                    11,
                    0,
                    1,
                    11,
                    7,
                    8,
                    4,
                    3,
                    7
                ],
                "o":[
                    7,
                    8,
                    4,
                    3,
                    7,
                    4,
                    6,
                    9,
                    11,
                    0,
                    1,
                    11
                ]
            },
            {
                "i":[
                    15,
                    16,
                    5,
                    13,
                    10,
                    5,
                    4,
                    3,
                    7,
                    1,
                    5,
                    10
                ],
                "o":[
                    3,
                    7,
                    1,
                    5,
                    10,
                    15,
                    16,
                    5,
                    13,
                    10,
                    5,
                    4
                ]
            },
            {
                "i":[
                    4,
                    14,
                    0,
                    5,
                    2,
                    1,
                    1,
                    7,
                    1,
                    1,
                    1,
                    3,
                    13,
                    16,
                    0
                ],
                "o":[
                    1,
                    3,
                    13,
                    16,
                    0,
                    4,
                    14,
                    0,
                    5,
                    2,
                    1,
                    1,
                    7,
                    1,
                    1
                ]
            },
            {
                "i":[
                    1,
                    3,
                    9,
                    11,
                    15,
                    2
                ],
                "o":[
                    3,
                    9,
                    11,
                    15,
                    2,
                    1
                ]
            },
            {
                "i":[
                    6,
                    9,
                    9,
                    0,
                    15,
                    12,
                    1,
                    8,
                    5,
                    14,
                    8,
                    2,
                    0
                ],
                "o":[
                    5,
                    14,
                    8,
                    2,
                    0,
                    6,
                    9,
                    9,
                    0,
                    15,
                    12,
                    1,
                    8
                ]
            },
            {
                "i":[
                    10,
                    15,
                    6,
                    14,
                    4,
                    12,
                    0,
                    15,
                    8,
                    13,
                    16,
                    6,
                    9,
                    16
                ],
                "o":[
                    13,
                    16,
                    6,
                    9,
                    16,
                    10,
                    15,
                    6,
                    14,
                    4,
                    12,
                    0,
                    15,
                    8
                ]
            },
            {
                "i":[
                    3,
                    12,
                    13,
                    12,
                    5,
                    7,
                    7,
                    2
                ],
                "o":[
                    12,
                    5,
                    7,
                    7,
                    2,
                    3,
                    12,
                    13
                ]
            },
            {
                "i":[
                    8,
                    1,
                    14,
                    9,
                    7,
                    11,
                    16,
                    0,
                    15,
                    1,
                    4,
                    12,
                    10
                ],
                "o":[
                    15,
                    1,
                    4,
                    12,
                    10,
                    8,
                    1,
                    14,
                    9,
                    7,
                    11,
                    16,
                    0
                ]
            },
            {
                "i":[
                    14,
                    6,
                    10,
                    2,
                    7,
                    12,
                    1,
                    12,
                    8,
                    11,
                    2,
                    7,
                    3
                ],
                "o":[
                    8,
                    11,
                    2,
                    7,
                    3,
                    14,
                    6,
                    10,
                    2,
                    7,
                    12,
                    1,
                    12
                ]
            },
            {
                "i":[
                    15,
                    10,
                    0,
                    9,
                    16,
                    3,
                    3,
                    11,
                    16,
                    0,
                    1,
                    1,
                    4,
                    13
                ],
                "o":[
                    0,
                    1,
                    1,
                    4,
                    13,
                    15,
                    10,
                    0,
                    9,
                    16,
                    3,
                    3,
                    11,
                    16
                ]
            },
            {
                "i":[
                    6,
                    0,
                    7,
                    8,
                    15,
                    14,
                    0,
                    8,
                    16,
                    15,
                    9,
                    3,
                    7,
                    3,
                    9
                ],
                "o":[
                    9,
                    3,
                    7,
                    3,
                    9,
                    6,
                    0,
                    7,
                    8,
                    15,
                    14,
                    0,
                    8,
                    16,
                    15
                ]
            },
            {
                "i":[
                    11,
                    3,
                    6,
                    7,
                    6,
                    8,
                    5,
                    6,
                    10,
                    3,
                    14,
                    4,
                    3,
                    8,
                    13
                ],
                "o":[
                    14,
                    4,
                    3,
                    8,
                    13,
                    11,
                    3,
                    6,
                    7,
                    6,
                    8,
                    5,
                    6,
                    10,
                    3
                ]
            },
            {
                "i":[
                    7,
                    3,
                    14,
                    15,
                    8,
                    10,
                    9,
                    15,
                    9,
                    11,
                    13
                ],
                "o":[
                    9,
                    15,
                    9,
                    11,
                    13,
                    7,
                    3,
                    14,
                    15,
                    8,
                    10
                ]
            }
        ],
        "implementations":[
            "(lambda (fold (cdr (cdr (cdr (cdr (cdr $0))))) $0 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))",
            "(lambda (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (#(lambda (cdr (cdr $0))) $0))))"
        ],
        "name":"rotate-k with k=5"
    },
    {
        "examples":[
            {
                "i":[
                    5,
                    14,
                    5,
                    2,
                    13,
                    1,
                    7,
                    13,
                    1,
                    1
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    15,
                    0,
                    1,
                    9,
                    3,
                    14,
                    6,
                    10,
                    12,
                    5
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    16,
                    14,
                    0,
                    6,
                    8,
                    4,
                    0,
                    0,
                    11
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[
                    8,
                    6,
                    15,
                    14
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    4,
                    9,
                    0,
                    9,
                    13
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    0,
                    11,
                    13,
                    1,
                    16,
                    11,
                    3,
                    4,
                    11,
                    4
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    12,
                    0,
                    13,
                    16,
                    10
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    9,
                    9,
                    14,
                    10
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    9,
                    2,
                    11,
                    7
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    8,
                    5,
                    0
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    16,
                    4,
                    9,
                    6,
                    6,
                    1
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[
                    10,
                    3,
                    10,
                    11,
                    4,
                    16,
                    7
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[
                    15,
                    13,
                    8
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    14,
                    1,
                    5,
                    9,
                    0,
                    15,
                    14,
                    9,
                    12,
                    13
                ],
                "o":[
                    14
                ]
            },
            {
                "i":[
                    15,
                    11,
                    7,
                    8,
                    10,
                    16
                ],
                "o":[
                    15
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 1))"
        ],
        "name":"slice-k-n with k=1 and n=1"
    },
    {
        "examples":[
            {
                "i":[
                    14,
                    13,
                    13,
                    2,
                    12,
                    5,
                    15,
                    3
                ],
                "o":[
                    14,
                    13,
                    13
                ]
            },
            {
                "i":[
                    13,
                    12,
                    5,
                    0,
                    6,
                    6,
                    4,
                    2,
                    2,
                    11
                ],
                "o":[
                    13,
                    12,
                    5
                ]
            },
            {
                "i":[
                    7,
                    7,
                    11,
                    5,
                    16
                ],
                "o":[
                    7,
                    7,
                    11
                ]
            },
            {
                "i":[
                    8,
                    1,
                    7,
                    13,
                    11,
                    2,
                    5,
                    16,
                    10,
                    9
                ],
                "o":[
                    8,
                    1,
                    7
                ]
            },
            {
                "i":[
                    15,
                    14,
                    7,
                    2,
                    13,
                    14,
                    7
                ],
                "o":[
                    15,
                    14,
                    7
                ]
            },
            {
                "i":[
                    5,
                    15,
                    11,
                    2,
                    8,
                    15,
                    4,
                    11,
                    1,
                    16,
                    10,
                    13
                ],
                "o":[
                    5,
                    15,
                    11
                ]
            },
            {
                "i":[
                    13,
                    13,
                    2,
                    4,
                    6,
                    5,
                    3
                ],
                "o":[
                    13,
                    13,
                    2
                ]
            },
            {
                "i":[
                    12,
                    14,
                    2,
                    14,
                    0,
                    9,
                    8
                ],
                "o":[
                    12,
                    14,
                    2
                ]
            },
            {
                "i":[
                    12,
                    7,
                    10,
                    10,
                    1,
                    11,
                    12,
                    10,
                    0,
                    3,
                    14
                ],
                "o":[
                    12,
                    7,
                    10
                ]
            },
            {
                "i":[
                    6,
                    13,
                    3,
                    14,
                    6,
                    3,
                    8,
                    9,
                    10,
                    7,
                    9,
                    1
                ],
                "o":[
                    6,
                    13,
                    3
                ]
            },
            {
                "i":[
                    1,
                    14,
                    4,
                    2,
                    7,
                    14
                ],
                "o":[
                    1,
                    14,
                    4
                ]
            },
            {
                "i":[
                    12,
                    5,
                    9,
                    6,
                    0,
                    15,
                    6,
                    6,
                    4,
                    13,
                    0,
                    14
                ],
                "o":[
                    12,
                    5,
                    9
                ]
            },
            {
                "i":[
                    3,
                    5,
                    5,
                    7,
                    6,
                    16,
                    4,
                    2,
                    7
                ],
                "o":[
                    3,
                    5,
                    5
                ]
            },
            {
                "i":[
                    15,
                    12,
                    15,
                    9,
                    8,
                    3,
                    14,
                    3,
                    0,
                    0,
                    14
                ],
                "o":[
                    15,
                    12,
                    15
                ]
            },
            {
                "i":[
                    12,
                    4,
                    14,
                    2,
                    6,
                    9,
                    14
                ],
                "o":[
                    12,
                    4,
                    14
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 $1)) (range (+ 1 (+ 1 1)))))",
            "(lambda (map (lambda (index $0 $1)) (range #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ 1 (+ 1 1))))"
        ],
        "name":"slice-k-n with k=1 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    3,
                    1,
                    10,
                    12,
                    2,
                    13,
                    5,
                    5
                ],
                "o":[
                    12,
                    3,
                    1,
                    10
                ]
            },
            {
                "i":[
                    5,
                    8,
                    11,
                    0,
                    0,
                    13,
                    3,
                    11,
                    1,
                    2,
                    12,
                    15,
                    5
                ],
                "o":[
                    5,
                    8,
                    11,
                    0
                ]
            },
            {
                "i":[
                    12,
                    12,
                    2,
                    1,
                    10,
                    15,
                    3,
                    13,
                    9,
                    9,
                    16,
                    1,
                    5
                ],
                "o":[
                    12,
                    12,
                    2,
                    1
                ]
            },
            {
                "i":[
                    15,
                    13,
                    11,
                    10,
                    5,
                    14,
                    11,
                    13,
                    6,
                    5
                ],
                "o":[
                    15,
                    13,
                    11,
                    10
                ]
            },
            {
                "i":[
                    3,
                    8,
                    9,
                    15,
                    11,
                    10,
                    0,
                    15,
                    16,
                    8,
                    15,
                    1
                ],
                "o":[
                    3,
                    8,
                    9,
                    15
                ]
            },
            {
                "i":[
                    14,
                    3,
                    5,
                    6,
                    0,
                    14,
                    6,
                    4,
                    11,
                    8,
                    11,
                    11,
                    10
                ],
                "o":[
                    14,
                    3,
                    5,
                    6
                ]
            },
            {
                "i":[
                    12,
                    1,
                    8,
                    14,
                    0,
                    15,
                    6,
                    16,
                    1
                ],
                "o":[
                    12,
                    1,
                    8,
                    14
                ]
            },
            {
                "i":[
                    5,
                    6,
                    8,
                    1,
                    11,
                    12,
                    12,
                    6,
                    5,
                    6
                ],
                "o":[
                    5,
                    6,
                    8,
                    1
                ]
            },
            {
                "i":[
                    15,
                    10,
                    11,
                    14,
                    12,
                    12,
                    14
                ],
                "o":[
                    15,
                    10,
                    11,
                    14
                ]
            },
            {
                "i":[
                    0,
                    7,
                    13,
                    15,
                    0,
                    9,
                    4,
                    7,
                    12,
                    7,
                    6
                ],
                "o":[
                    0,
                    7,
                    13,
                    15
                ]
            },
            {
                "i":[
                    14,
                    4,
                    5,
                    8,
                    14,
                    12,
                    15,
                    2,
                    14,
                    0,
                    8,
                    12,
                    11
                ],
                "o":[
                    14,
                    4,
                    5,
                    8
                ]
            },
            {
                "i":[
                    2,
                    13,
                    1,
                    16,
                    9,
                    5,
                    16,
                    16,
                    4,
                    1,
                    8
                ],
                "o":[
                    2,
                    13,
                    1,
                    16
                ]
            },
            {
                "i":[
                    9,
                    6,
                    11,
                    4,
                    14,
                    7,
                    16,
                    7,
                    3
                ],
                "o":[
                    9,
                    6,
                    11,
                    4
                ]
            },
            {
                "i":[
                    6,
                    7,
                    15,
                    2,
                    2,
                    16,
                    15,
                    12,
                    6,
                    3,
                    3,
                    14,
                    5
                ],
                "o":[
                    6,
                    7,
                    15,
                    2
                ]
            },
            {
                "i":[
                    8,
                    10,
                    14,
                    0,
                    14,
                    0,
                    16
                ],
                "o":[
                    8,
                    10,
                    14,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ #(+ 1 (+ 1 1)) 1)))"
        ],
        "name":"slice-k-n with k=1 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    10,
                    0,
                    10,
                    4,
                    4,
                    5,
                    5,
                    2,
                    13,
                    14,
                    13,
                    6,
                    3
                ],
                "o":[
                    10,
                    0,
                    10,
                    4,
                    4
                ]
            },
            {
                "i":[
                    7,
                    8,
                    2,
                    14,
                    6,
                    14,
                    5,
                    5
                ],
                "o":[
                    7,
                    8,
                    2,
                    14,
                    6
                ]
            },
            {
                "i":[
                    7,
                    4,
                    1,
                    16,
                    9,
                    16,
                    14,
                    6,
                    15,
                    2,
                    9,
                    1
                ],
                "o":[
                    7,
                    4,
                    1,
                    16,
                    9
                ]
            },
            {
                "i":[
                    15,
                    2,
                    10,
                    8,
                    8,
                    14,
                    6,
                    4,
                    8,
                    8,
                    16
                ],
                "o":[
                    15,
                    2,
                    10,
                    8,
                    8
                ]
            },
            {
                "i":[
                    7,
                    11,
                    5,
                    14,
                    15,
                    11,
                    12,
                    9,
                    7,
                    5
                ],
                "o":[
                    7,
                    11,
                    5,
                    14,
                    15
                ]
            },
            {
                "i":[
                    15,
                    6,
                    12,
                    11,
                    12,
                    12,
                    2
                ],
                "o":[
                    15,
                    6,
                    12,
                    11,
                    12
                ]
            },
            {
                "i":[
                    2,
                    12,
                    15,
                    7,
                    10,
                    4,
                    14,
                    11,
                    7
                ],
                "o":[
                    2,
                    12,
                    15,
                    7,
                    10
                ]
            },
            {
                "i":[
                    1,
                    15,
                    4,
                    2,
                    11,
                    12,
                    11,
                    9,
                    16,
                    11,
                    16,
                    12,
                    2,
                    1
                ],
                "o":[
                    1,
                    15,
                    4,
                    2,
                    11
                ]
            },
            {
                "i":[
                    5,
                    7,
                    4,
                    16,
                    10,
                    8,
                    12
                ],
                "o":[
                    5,
                    7,
                    4,
                    16,
                    10
                ]
            },
            {
                "i":[
                    8,
                    10,
                    7,
                    16,
                    3,
                    14,
                    0
                ],
                "o":[
                    8,
                    10,
                    7,
                    16,
                    3
                ]
            },
            {
                "i":[
                    3,
                    11,
                    9,
                    11,
                    9,
                    7,
                    3,
                    3,
                    13,
                    10,
                    3
                ],
                "o":[
                    3,
                    11,
                    9,
                    11,
                    9
                ]
            },
            {
                "i":[
                    10,
                    12,
                    3,
                    12,
                    5,
                    14,
                    2,
                    5,
                    1,
                    13
                ],
                "o":[
                    10,
                    12,
                    3,
                    12,
                    5
                ]
            },
            {
                "i":[
                    3,
                    14,
                    10,
                    13,
                    16,
                    6,
                    1,
                    14,
                    12,
                    3,
                    12,
                    15,
                    5
                ],
                "o":[
                    3,
                    14,
                    10,
                    13,
                    16
                ]
            },
            {
                "i":[
                    3,
                    0,
                    13,
                    7,
                    3,
                    5,
                    13,
                    11,
                    12,
                    5,
                    11
                ],
                "o":[
                    3,
                    0,
                    13,
                    7,
                    3
                ]
            },
            {
                "i":[
                    14,
                    2,
                    3,
                    14,
                    10,
                    0,
                    12,
                    16,
                    13
                ],
                "o":[
                    14,
                    2,
                    3,
                    14,
                    10
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cdr (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda (cdr $1))))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda $1))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cons (index #(+ 1 (+ 1 1)) $0) $0)))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cons (index #(+ 1 (+ 1 1)) $0) $0) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (cons (car $0) (map (lambda (index $0 (cdr $1))) (range (+ 1 #(+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))",
            "(lambda (map (lambda (index $0 $1)) (range (+ 1 (+ 1 (+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))"
        ],
        "name":"slice-k-n with k=1 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    2,
                    13,
                    7,
                    10,
                    15
                ],
                "o":[
                    13,
                    7
                ]
            },
            {
                "i":[
                    12,
                    2,
                    10,
                    14,
                    4,
                    0,
                    4
                ],
                "o":[
                    2,
                    10
                ]
            },
            {
                "i":[
                    6,
                    1,
                    7,
                    11,
                    9,
                    4
                ],
                "o":[
                    1,
                    7
                ]
            },
            {
                "i":[
                    2,
                    14,
                    5,
                    16,
                    3,
                    7,
                    15,
                    3
                ],
                "o":[
                    14,
                    5
                ]
            },
            {
                "i":[
                    14,
                    11,
                    16,
                    5,
                    0,
                    0,
                    5
                ],
                "o":[
                    11,
                    16
                ]
            },
            {
                "i":[
                    12,
                    6,
                    14,
                    6,
                    7,
                    8,
                    6,
                    6,
                    13,
                    7,
                    6,
                    10
                ],
                "o":[
                    6,
                    14
                ]
            },
            {
                "i":[
                    13,
                    12,
                    8,
                    12,
                    8
                ],
                "o":[
                    12,
                    8
                ]
            },
            {
                "i":[
                    9,
                    5,
                    16,
                    1,
                    15,
                    12,
                    6,
                    7
                ],
                "o":[
                    5,
                    16
                ]
            },
            {
                "i":[
                    0,
                    9,
                    16,
                    10,
                    16
                ],
                "o":[
                    9,
                    16
                ]
            },
            {
                "i":[
                    8,
                    1,
                    15,
                    13,
                    12,
                    15,
                    14,
                    11,
                    13,
                    2,
                    5
                ],
                "o":[
                    1,
                    15
                ]
            },
            {
                "i":[
                    2,
                    7,
                    11,
                    0,
                    2,
                    7,
                    2,
                    2,
                    10,
                    6,
                    0
                ],
                "o":[
                    7,
                    11
                ]
            },
            {
                "i":[
                    6,
                    16,
                    14,
                    2,
                    4,
                    13,
                    11,
                    11,
                    12,
                    4
                ],
                "o":[
                    16,
                    14
                ]
            },
            {
                "i":[
                    8,
                    7,
                    10,
                    6,
                    9
                ],
                "o":[
                    7,
                    10
                ]
            },
            {
                "i":[
                    11,
                    7,
                    5,
                    13,
                    0,
                    4,
                    14,
                    8,
                    3,
                    10
                ],
                "o":[
                    7,
                    5
                ]
            },
            {
                "i":[
                    8,
                    3,
                    9,
                    11,
                    15,
                    7,
                    13,
                    4
                ],
                "o":[
                    3,
                    9
                ]
            }
        ],
        "implementations":[
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) (+ 1 1)))"
        ],
        "name":"slice-k-n with k=2 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    0,
                    2,
                    0,
                    3,
                    8,
                    2,
                    0,
                    5,
                    2
                ],
                "o":[
                    0,
                    2,
                    0
                ]
            },
            {
                "i":[
                    2,
                    13,
                    8,
                    6,
                    3,
                    9,
                    0,
                    11,
                    6,
                    7,
                    4
                ],
                "o":[
                    13,
                    8,
                    6
                ]
            },
            {
                "i":[
                    5,
                    11,
                    2,
                    6,
                    5,
                    15,
                    7,
                    0,
                    10,
                    16
                ],
                "o":[
                    11,
                    2,
                    6
                ]
            },
            {
                "i":[
                    4,
                    11,
                    16,
                    11,
                    10,
                    9,
                    5,
                    12,
                    6,
                    0,
                    5
                ],
                "o":[
                    11,
                    16,
                    11
                ]
            },
            {
                "i":[
                    14,
                    11,
                    0,
                    1,
                    0,
                    12,
                    14,
                    10,
                    7
                ],
                "o":[
                    11,
                    0,
                    1
                ]
            },
            {
                "i":[
                    7,
                    15,
                    11,
                    10,
                    13,
                    6,
                    9,
                    7,
                    2,
                    9,
                    4,
                    6,
                    4
                ],
                "o":[
                    15,
                    11,
                    10
                ]
            },
            {
                "i":[
                    5,
                    11,
                    9,
                    0,
                    10,
                    16,
                    9,
                    5,
                    11
                ],
                "o":[
                    11,
                    9,
                    0
                ]
            },
            {
                "i":[
                    14,
                    12,
                    8,
                    6,
                    15,
                    15,
                    11,
                    13,
                    16,
                    16,
                    11,
                    2,
                    7
                ],
                "o":[
                    12,
                    8,
                    6
                ]
            },
            {
                "i":[
                    16,
                    8,
                    13,
                    3,
                    9,
                    1,
                    16,
                    9,
                    3,
                    4
                ],
                "o":[
                    8,
                    13,
                    3
                ]
            },
            {
                "i":[
                    7,
                    4,
                    11,
                    13,
                    11,
                    16,
                    9,
                    4,
                    14,
                    13,
                    1,
                    2,
                    15
                ],
                "o":[
                    4,
                    11,
                    13
                ]
            },
            {
                "i":[
                    13,
                    5,
                    3,
                    16,
                    8,
                    12
                ],
                "o":[
                    5,
                    3,
                    16
                ]
            },
            {
                "i":[
                    16,
                    11,
                    10,
                    0,
                    7,
                    14
                ],
                "o":[
                    11,
                    10,
                    0
                ]
            },
            {
                "i":[
                    11,
                    5,
                    2,
                    9,
                    12,
                    0,
                    3,
                    11,
                    9,
                    15
                ],
                "o":[
                    5,
                    2,
                    9
                ]
            },
            {
                "i":[
                    1,
                    5,
                    3,
                    6,
                    16,
                    9
                ],
                "o":[
                    5,
                    3,
                    6
                ]
            },
            {
                "i":[
                    2,
                    15,
                    1,
                    6,
                    7,
                    10,
                    1,
                    8,
                    8,
                    7,
                    8
                ],
                "o":[
                    15,
                    1,
                    6
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 (cdr $1))) (range (+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) #(+ 1 (+ 1 1))))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ #(+ 1 (+ 1 1)) 1))))"
        ],
        "name":"slice-k-n with k=2 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    9,
                    13,
                    11,
                    2,
                    6,
                    14,
                    11,
                    6,
                    8,
                    2,
                    7
                ],
                "o":[
                    13,
                    11,
                    2,
                    6
                ]
            },
            {
                "i":[
                    7,
                    6,
                    9,
                    1,
                    2,
                    13,
                    16
                ],
                "o":[
                    6,
                    9,
                    1,
                    2
                ]
            },
            {
                "i":[
                    14,
                    1,
                    5,
                    0,
                    2,
                    11,
                    8,
                    11,
                    1,
                    1,
                    0,
                    3
                ],
                "o":[
                    1,
                    5,
                    0,
                    2
                ]
            },
            {
                "i":[
                    10,
                    15,
                    5,
                    5,
                    0,
                    16,
                    12,
                    12,
                    8,
                    5,
                    4,
                    16
                ],
                "o":[
                    15,
                    5,
                    5,
                    0
                ]
            },
            {
                "i":[
                    16,
                    1,
                    13,
                    11,
                    14,
                    9,
                    8,
                    12,
                    8,
                    5,
                    8,
                    3
                ],
                "o":[
                    1,
                    13,
                    11,
                    14
                ]
            },
            {
                "i":[
                    15,
                    16,
                    14,
                    9,
                    16,
                    13,
                    10,
                    3,
                    13,
                    9,
                    11
                ],
                "o":[
                    16,
                    14,
                    9,
                    16
                ]
            },
            {
                "i":[
                    7,
                    7,
                    8,
                    3,
                    4,
                    0,
                    14,
                    4,
                    10,
                    7,
                    15,
                    6
                ],
                "o":[
                    7,
                    8,
                    3,
                    4
                ]
            },
            {
                "i":[
                    6,
                    10,
                    16,
                    7,
                    14,
                    1,
                    5,
                    11,
                    15,
                    11,
                    13,
                    6,
                    14,
                    14
                ],
                "o":[
                    10,
                    16,
                    7,
                    14
                ]
            },
            {
                "i":[
                    0,
                    9,
                    8,
                    11,
                    6,
                    7,
                    6,
                    4,
                    4,
                    7
                ],
                "o":[
                    9,
                    8,
                    11,
                    6
                ]
            },
            {
                "i":[
                    15,
                    10,
                    7,
                    11,
                    7,
                    4,
                    6
                ],
                "o":[
                    10,
                    7,
                    11,
                    7
                ]
            },
            {
                "i":[
                    12,
                    0,
                    15,
                    7,
                    3,
                    16,
                    15,
                    16,
                    12,
                    13
                ],
                "o":[
                    0,
                    15,
                    7,
                    3
                ]
            },
            {
                "i":[
                    0,
                    16,
                    7,
                    11,
                    3,
                    14,
                    9,
                    16,
                    8,
                    12
                ],
                "o":[
                    16,
                    7,
                    11,
                    3
                ]
            },
            {
                "i":[
                    16,
                    6,
                    12,
                    6,
                    8,
                    11,
                    7,
                    2,
                    11,
                    2,
                    4,
                    1
                ],
                "o":[
                    6,
                    12,
                    6,
                    8
                ]
            },
            {
                "i":[
                    13,
                    13,
                    4,
                    12,
                    3,
                    6,
                    5,
                    7,
                    13
                ],
                "o":[
                    13,
                    4,
                    12,
                    3
                ]
            },
            {
                "i":[
                    11,
                    0,
                    1,
                    12,
                    11,
                    4,
                    8,
                    0
                ],
                "o":[
                    0,
                    1,
                    12,
                    11
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 (cdr $1))) (range (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (map (lambda (index $0 (cdr $1))) (range (+ 1 (+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) (+ 1 #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) #(+ #(+ 1 (+ 1 1)) 1)))"
        ],
        "name":"slice-k-n with k=2 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    9,
                    15,
                    11,
                    12,
                    12,
                    14,
                    9,
                    2,
                    0,
                    9,
                    15,
                    13,
                    7,
                    16
                ],
                "o":[
                    15,
                    11,
                    12,
                    12,
                    14
                ]
            },
            {
                "i":[
                    8,
                    10,
                    0,
                    3,
                    8,
                    5,
                    1,
                    7,
                    4,
                    2,
                    7,
                    14,
                    16
                ],
                "o":[
                    10,
                    0,
                    3,
                    8,
                    5
                ]
            },
            {
                "i":[
                    11,
                    10,
                    12,
                    11,
                    11,
                    0,
                    5,
                    1,
                    8,
                    0
                ],
                "o":[
                    10,
                    12,
                    11,
                    11,
                    0
                ]
            },
            {
                "i":[
                    10,
                    14,
                    14,
                    0,
                    16,
                    0,
                    9,
                    15,
                    1,
                    15,
                    10
                ],
                "o":[
                    14,
                    14,
                    0,
                    16,
                    0
                ]
            },
            {
                "i":[
                    14,
                    6,
                    8,
                    15,
                    15,
                    14,
                    12,
                    3
                ],
                "o":[
                    6,
                    8,
                    15,
                    15,
                    14
                ]
            },
            {
                "i":[
                    15,
                    5,
                    3,
                    3,
                    12,
                    2,
                    11,
                    16,
                    6,
                    6,
                    12,
                    9,
                    13,
                    15,
                    0
                ],
                "o":[
                    5,
                    3,
                    3,
                    12,
                    2
                ]
            },
            {
                "i":[
                    15,
                    4,
                    13,
                    9,
                    10,
                    2,
                    9,
                    14,
                    4,
                    16
                ],
                "o":[
                    4,
                    13,
                    9,
                    10,
                    2
                ]
            },
            {
                "i":[
                    4,
                    14,
                    6,
                    13,
                    10,
                    6,
                    12,
                    8,
                    11,
                    14
                ],
                "o":[
                    14,
                    6,
                    13,
                    10,
                    6
                ]
            },
            {
                "i":[
                    11,
                    15,
                    3,
                    9,
                    0,
                    16,
                    1,
                    0,
                    8,
                    15,
                    8
                ],
                "o":[
                    15,
                    3,
                    9,
                    0,
                    16
                ]
            },
            {
                "i":[
                    11,
                    3,
                    7,
                    16,
                    4,
                    8,
                    6,
                    7,
                    9,
                    3,
                    0,
                    5,
                    6
                ],
                "o":[
                    3,
                    7,
                    16,
                    4,
                    8
                ]
            },
            {
                "i":[
                    15,
                    10,
                    2,
                    15,
                    16,
                    11,
                    16,
                    9,
                    13,
                    10,
                    1,
                    8,
                    14,
                    5
                ],
                "o":[
                    10,
                    2,
                    15,
                    16,
                    11
                ]
            },
            {
                "i":[
                    14,
                    1,
                    7,
                    10,
                    5,
                    11,
                    16,
                    8,
                    1,
                    1,
                    14,
                    16,
                    0,
                    14,
                    14
                ],
                "o":[
                    1,
                    7,
                    10,
                    5,
                    11
                ]
            },
            {
                "i":[
                    14,
                    4,
                    13,
                    11,
                    12,
                    10,
                    12,
                    3,
                    1,
                    10,
                    15,
                    7
                ],
                "o":[
                    4,
                    13,
                    11,
                    12,
                    10
                ]
            },
            {
                "i":[
                    12,
                    12,
                    10,
                    16,
                    5,
                    6,
                    9,
                    4,
                    1,
                    0,
                    13,
                    4,
                    15,
                    7
                ],
                "o":[
                    12,
                    10,
                    16,
                    5,
                    6
                ]
            },
            {
                "i":[
                    9,
                    7,
                    2,
                    5,
                    0,
                    11,
                    10,
                    2,
                    1,
                    15,
                    16,
                    8
                ],
                "o":[
                    7,
                    2,
                    5,
                    0,
                    11
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0))"
        ],
        "name":"slice-k-n with k=2 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    13,
                    12,
                    5,
                    9,
                    8,
                    6,
                    4,
                    1,
                    16,
                    12,
                    15,
                    5
                ],
                "o":[
                    12,
                    5
                ]
            },
            {
                "i":[
                    3,
                    12,
                    15,
                    13,
                    16,
                    3,
                    8,
                    11,
                    9,
                    16,
                    15,
                    4
                ],
                "o":[
                    15,
                    13
                ]
            },
            {
                "i":[
                    11,
                    12,
                    7,
                    13,
                    16,
                    3,
                    9,
                    15,
                    1,
                    0,
                    3
                ],
                "o":[
                    7,
                    13
                ]
            },
            {
                "i":[
                    1,
                    0,
                    11,
                    10,
                    7,
                    15,
                    3
                ],
                "o":[
                    11,
                    10
                ]
            },
            {
                "i":[
                    10,
                    10,
                    15,
                    3,
                    3,
                    9,
                    6,
                    15
                ],
                "o":[
                    15,
                    3
                ]
            },
            {
                "i":[
                    2,
                    4,
                    10,
                    9,
                    16,
                    0,
                    6
                ],
                "o":[
                    10,
                    9
                ]
            },
            {
                "i":[
                    10,
                    13,
                    7,
                    13,
                    2,
                    8
                ],
                "o":[
                    7,
                    13
                ]
            },
            {
                "i":[
                    8,
                    8,
                    8,
                    15,
                    15,
                    16
                ],
                "o":[
                    8,
                    15
                ]
            },
            {
                "i":[
                    11,
                    0,
                    13,
                    11,
                    9,
                    7,
                    7,
                    10,
                    9,
                    2
                ],
                "o":[
                    13,
                    11
                ]
            },
            {
                "i":[
                    7,
                    9,
                    3,
                    7,
                    11,
                    11
                ],
                "o":[
                    3,
                    7
                ]
            },
            {
                "i":[
                    2,
                    1,
                    1,
                    8,
                    0,
                    10
                ],
                "o":[
                    1,
                    8
                ]
            },
            {
                "i":[
                    6,
                    6,
                    7,
                    8,
                    14,
                    7,
                    11,
                    14,
                    8,
                    16,
                    1,
                    8
                ],
                "o":[
                    7,
                    8
                ]
            },
            {
                "i":[
                    1,
                    1,
                    6,
                    15,
                    11,
                    7,
                    1,
                    6,
                    8,
                    14
                ],
                "o":[
                    6,
                    15
                ]
            },
            {
                "i":[
                    15,
                    0,
                    8,
                    12,
                    3,
                    0,
                    14,
                    1
                ],
                "o":[
                    8,
                    12
                ]
            },
            {
                "i":[
                    6,
                    5,
                    13,
                    9,
                    7,
                    10,
                    14,
                    16,
                    1,
                    7,
                    16,
                    14,
                    13
                ],
                "o":[
                    13,
                    9
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 (cdr (cdr $1)))) (range (+ 1 1))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) (+ 1 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)) (+ 1 1)))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr $0)) (+ 1 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) (- #(+ 1 (+ 1 1)) 1)))"
        ],
        "name":"slice-k-n with k=3 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    9,
                    5,
                    7,
                    11,
                    0,
                    7,
                    16
                ],
                "o":[
                    7,
                    11,
                    0
                ]
            },
            {
                "i":[
                    16,
                    16,
                    12,
                    7,
                    5,
                    4,
                    15,
                    1,
                    11,
                    1
                ],
                "o":[
                    12,
                    7,
                    5
                ]
            },
            {
                "i":[
                    5,
                    3,
                    4,
                    11,
                    12,
                    2,
                    8,
                    12
                ],
                "o":[
                    4,
                    11,
                    12
                ]
            },
            {
                "i":[
                    3,
                    9,
                    3,
                    2,
                    14,
                    6,
                    2,
                    8,
                    14
                ],
                "o":[
                    3,
                    2,
                    14
                ]
            },
            {
                "i":[
                    7,
                    13,
                    9,
                    7,
                    8,
                    15,
                    9,
                    15,
                    7,
                    4,
                    9
                ],
                "o":[
                    9,
                    7,
                    8
                ]
            },
            {
                "i":[
                    3,
                    3,
                    16,
                    13,
                    4,
                    15,
                    14
                ],
                "o":[
                    16,
                    13,
                    4
                ]
            },
            {
                "i":[
                    8,
                    13,
                    13,
                    11,
                    6,
                    15,
                    7,
                    8,
                    5,
                    10,
                    1
                ],
                "o":[
                    13,
                    11,
                    6
                ]
            },
            {
                "i":[
                    4,
                    6,
                    3,
                    11,
                    8,
                    0,
                    13,
                    2,
                    12,
                    10,
                    12,
                    12,
                    15
                ],
                "o":[
                    3,
                    11,
                    8
                ]
            },
            {
                "i":[
                    3,
                    10,
                    15,
                    15,
                    6,
                    3,
                    4,
                    10,
                    12,
                    11,
                    7,
                    15
                ],
                "o":[
                    15,
                    15,
                    6
                ]
            },
            {
                "i":[
                    15,
                    5,
                    13,
                    13,
                    16,
                    11,
                    3,
                    7
                ],
                "o":[
                    13,
                    13,
                    16
                ]
            },
            {
                "i":[
                    16,
                    10,
                    5,
                    13,
                    10,
                    7,
                    5
                ],
                "o":[
                    5,
                    13,
                    10
                ]
            },
            {
                "i":[
                    9,
                    6,
                    3,
                    12,
                    2,
                    3,
                    11,
                    6,
                    2,
                    7,
                    11,
                    2,
                    13,
                    8
                ],
                "o":[
                    3,
                    12,
                    2
                ]
            },
            {
                "i":[
                    4,
                    3,
                    2,
                    1,
                    10,
                    0,
                    14,
                    0,
                    14
                ],
                "o":[
                    2,
                    1,
                    10
                ]
            },
            {
                "i":[
                    1,
                    15,
                    7,
                    4,
                    2,
                    15,
                    1,
                    7,
                    10,
                    3
                ],
                "o":[
                    7,
                    4,
                    2
                ]
            },
            {
                "i":[
                    6,
                    1,
                    1,
                    7,
                    1,
                    12,
                    3,
                    5,
                    1,
                    12,
                    11
                ],
                "o":[
                    1,
                    7,
                    1
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) #(+ 1 (+ 1 1))))"
        ],
        "name":"slice-k-n with k=3 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    15,
                    10,
                    1,
                    10,
                    15,
                    13,
                    5,
                    4,
                    3,
                    12,
                    0,
                    5,
                    1,
                    9,
                    4
                ],
                "o":[
                    1,
                    10,
                    15,
                    13
                ]
            },
            {
                "i":[
                    13,
                    11,
                    15,
                    0,
                    16,
                    16,
                    1,
                    2,
                    16,
                    11,
                    2,
                    13,
                    14
                ],
                "o":[
                    15,
                    0,
                    16,
                    16
                ]
            },
            {
                "i":[
                    4,
                    11,
                    16,
                    9,
                    3,
                    9,
                    3,
                    5,
                    8,
                    8,
                    12,
                    11,
                    0,
                    6
                ],
                "o":[
                    16,
                    9,
                    3,
                    9
                ]
            },
            {
                "i":[
                    2,
                    10,
                    13,
                    10,
                    15,
                    1,
                    0,
                    11,
                    0,
                    15,
                    3,
                    7,
                    4,
                    11
                ],
                "o":[
                    13,
                    10,
                    15,
                    1
                ]
            },
            {
                "i":[
                    9,
                    8,
                    16,
                    9,
                    14,
                    9,
                    12,
                    1,
                    1,
                    0,
                    13,
                    0
                ],
                "o":[
                    16,
                    9,
                    14,
                    9
                ]
            },
            {
                "i":[
                    15,
                    11,
                    1,
                    3,
                    16,
                    2,
                    15,
                    2,
                    16,
                    5
                ],
                "o":[
                    1,
                    3,
                    16,
                    2
                ]
            },
            {
                "i":[
                    0,
                    5,
                    15,
                    2,
                    7,
                    11,
                    8,
                    4,
                    12,
                    2,
                    4
                ],
                "o":[
                    15,
                    2,
                    7,
                    11
                ]
            },
            {
                "i":[
                    10,
                    9,
                    3,
                    3,
                    4,
                    8,
                    9,
                    6,
                    6
                ],
                "o":[
                    3,
                    3,
                    4,
                    8
                ]
            },
            {
                "i":[
                    16,
                    4,
                    13,
                    12,
                    3,
                    14,
                    12,
                    16
                ],
                "o":[
                    13,
                    12,
                    3,
                    14
                ]
            },
            {
                "i":[
                    6,
                    9,
                    12,
                    0,
                    0,
                    3,
                    13,
                    11,
                    13
                ],
                "o":[
                    12,
                    0,
                    0,
                    3
                ]
            },
            {
                "i":[
                    8,
                    7,
                    16,
                    2,
                    13,
                    8,
                    14,
                    14,
                    15,
                    9,
                    8,
                    9,
                    1
                ],
                "o":[
                    16,
                    2,
                    13,
                    8
                ]
            },
            {
                "i":[
                    9,
                    1,
                    10,
                    0,
                    14,
                    12,
                    5,
                    1,
                    12
                ],
                "o":[
                    10,
                    0,
                    14,
                    12
                ]
            },
            {
                "i":[
                    0,
                    9,
                    14,
                    0,
                    7,
                    12,
                    14,
                    4,
                    7,
                    0,
                    12,
                    10
                ],
                "o":[
                    14,
                    0,
                    7,
                    12
                ]
            },
            {
                "i":[
                    9,
                    0,
                    6,
                    6,
                    12,
                    7,
                    3,
                    13,
                    8
                ],
                "o":[
                    6,
                    6,
                    12,
                    7
                ]
            },
            {
                "i":[
                    8,
                    10,
                    5,
                    12,
                    3,
                    8,
                    0,
                    16,
                    8,
                    2
                ],
                "o":[
                    5,
                    12,
                    3,
                    8
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 (cdr (cdr $1)))) (range (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) #(+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)))",
            "(lambda (cdr (cdr (map (lambda (index $0 $1)) (range (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))))"
        ],
        "name":"slice-k-n with k=3 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    8,
                    5,
                    10,
                    10,
                    13,
                    4,
                    5,
                    1,
                    4,
                    5
                ],
                "o":[
                    10,
                    10,
                    13,
                    4,
                    5
                ]
            },
            {
                "i":[
                    2,
                    8,
                    14,
                    13,
                    9,
                    7,
                    3,
                    1,
                    8,
                    3
                ],
                "o":[
                    14,
                    13,
                    9,
                    7,
                    3
                ]
            },
            {
                "i":[
                    9,
                    3,
                    15,
                    15,
                    11,
                    1,
                    0,
                    3,
                    6,
                    14,
                    12,
                    3,
                    8,
                    4
                ],
                "o":[
                    15,
                    15,
                    11,
                    1,
                    0
                ]
            },
            {
                "i":[
                    1,
                    0,
                    5,
                    5,
                    13,
                    10,
                    14,
                    4,
                    11
                ],
                "o":[
                    5,
                    5,
                    13,
                    10,
                    14
                ]
            },
            {
                "i":[
                    5,
                    11,
                    10,
                    6,
                    5,
                    14,
                    1,
                    2,
                    4,
                    1,
                    2,
                    5,
                    6,
                    15
                ],
                "o":[
                    10,
                    6,
                    5,
                    14,
                    1
                ]
            },
            {
                "i":[
                    14,
                    1,
                    6,
                    4,
                    10,
                    10,
                    13,
                    9,
                    1,
                    10,
                    4,
                    3,
                    12,
                    8,
                    14,
                    13
                ],
                "o":[
                    6,
                    4,
                    10,
                    10,
                    13
                ]
            },
            {
                "i":[
                    13,
                    0,
                    15,
                    4,
                    12,
                    16,
                    4,
                    3,
                    2,
                    7,
                    5,
                    6,
                    0,
                    0,
                    14
                ],
                "o":[
                    15,
                    4,
                    12,
                    16,
                    4
                ]
            },
            {
                "i":[
                    12,
                    13,
                    2,
                    11,
                    3,
                    1,
                    16,
                    11,
                    4,
                    12,
                    2,
                    1,
                    1
                ],
                "o":[
                    2,
                    11,
                    3,
                    1,
                    16
                ]
            },
            {
                "i":[
                    0,
                    1,
                    4,
                    1,
                    7,
                    8,
                    12,
                    15,
                    14,
                    12,
                    9,
                    2,
                    15,
                    5
                ],
                "o":[
                    4,
                    1,
                    7,
                    8,
                    12
                ]
            },
            {
                "i":[
                    3,
                    15,
                    15,
                    7,
                    15,
                    7,
                    11,
                    15,
                    14,
                    5,
                    4,
                    7,
                    10,
                    6,
                    4,
                    2
                ],
                "o":[
                    15,
                    7,
                    15,
                    7,
                    11
                ]
            },
            {
                "i":[
                    14,
                    7,
                    14,
                    14,
                    0,
                    8,
                    10,
                    4,
                    1,
                    9,
                    0,
                    9,
                    4
                ],
                "o":[
                    14,
                    14,
                    0,
                    8,
                    10
                ]
            },
            {
                "i":[
                    11,
                    1,
                    2,
                    6,
                    9,
                    7,
                    13,
                    2,
                    3,
                    16,
                    8
                ],
                "o":[
                    2,
                    6,
                    9,
                    7,
                    13
                ]
            },
            {
                "i":[
                    5,
                    0,
                    14,
                    1,
                    3,
                    6,
                    0,
                    6,
                    16,
                    3,
                    2,
                    14,
                    8,
                    7,
                    8,
                    16
                ],
                "o":[
                    14,
                    1,
                    3,
                    6,
                    0
                ]
            },
            {
                "i":[
                    2,
                    11,
                    6,
                    1,
                    16,
                    9,
                    12,
                    12,
                    9,
                    5,
                    6,
                    4,
                    13,
                    16,
                    14,
                    6
                ],
                "o":[
                    6,
                    1,
                    16,
                    9,
                    12
                ]
            },
            {
                "i":[
                    16,
                    11,
                    0,
                    8,
                    5,
                    11,
                    15,
                    6,
                    12
                ],
                "o":[
                    0,
                    8,
                    5,
                    11,
                    15
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cdr $0)))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr $0) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))"
        ],
        "name":"slice-k-n with k=3 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    14,
                    2,
                    9,
                    2,
                    14,
                    16
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    0,
                    0,
                    3,
                    2,
                    15,
                    14,
                    2
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    13,
                    13,
                    12,
                    9,
                    14,
                    1,
                    12,
                    4,
                    14,
                    8,
                    8,
                    0,
                    1
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    10,
                    3,
                    6,
                    1,
                    10,
                    12,
                    5
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    10,
                    5,
                    5,
                    12,
                    14,
                    10,
                    3,
                    6,
                    7,
                    15,
                    0
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    13,
                    16,
                    7,
                    9,
                    12,
                    14,
                    2,
                    9
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    4,
                    8,
                    10,
                    12,
                    12,
                    3,
                    13,
                    4,
                    7,
                    10,
                    10
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    10,
                    10,
                    14,
                    13,
                    9,
                    8,
                    7,
                    13,
                    10,
                    12,
                    11,
                    4,
                    16
                ],
                "o":[
                    13
                ]
            },
            {
                "i":[
                    7,
                    8,
                    3,
                    14,
                    10,
                    10
                ],
                "o":[
                    14
                ]
            },
            {
                "i":[
                    0,
                    6,
                    2,
                    7,
                    9,
                    8,
                    11,
                    4,
                    9,
                    11,
                    2
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    2,
                    8,
                    12,
                    12,
                    3,
                    7,
                    5,
                    12,
                    3,
                    13
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    9,
                    16,
                    10,
                    5,
                    14,
                    0,
                    1,
                    4
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    8,
                    13,
                    9,
                    1,
                    16,
                    0,
                    7,
                    5,
                    7,
                    11,
                    3,
                    2,
                    8
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    15,
                    12,
                    4,
                    9,
                    16,
                    11,
                    8
                ],
                "o":[
                    9
                ]
            },
            {
                "i":[
                    16,
                    10,
                    10,
                    2,
                    9,
                    6,
                    10,
                    4,
                    1,
                    7,
                    14,
                    8
                ],
                "o":[
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (index #(+ 1 (+ 1 1)) $0) empty))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) empty (index #(+ 1 (+ 1 1)) $0)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (cdr $0)) 1))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) $0)) 1))"
        ],
        "name":"slice-k-n with k=4 and n=1"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    15,
                    8,
                    1,
                    13,
                    7,
                    5
                ],
                "o":[
                    1,
                    13
                ]
            },
            {
                "i":[
                    8,
                    11,
                    3,
                    5,
                    1,
                    14,
                    8,
                    3,
                    14,
                    11,
                    16,
                    1,
                    7
                ],
                "o":[
                    5,
                    1
                ]
            },
            {
                "i":[
                    10,
                    4,
                    13,
                    5,
                    6,
                    10,
                    8,
                    2,
                    4,
                    2
                ],
                "o":[
                    5,
                    6
                ]
            },
            {
                "i":[
                    0,
                    14,
                    0,
                    16,
                    0,
                    12,
                    0,
                    2,
                    7,
                    8,
                    5,
                    9,
                    10,
                    2
                ],
                "o":[
                    16,
                    0
                ]
            },
            {
                "i":[
                    12,
                    3,
                    6,
                    9,
                    13,
                    11,
                    0,
                    10,
                    5,
                    15,
                    4,
                    6,
                    6
                ],
                "o":[
                    9,
                    13
                ]
            },
            {
                "i":[
                    9,
                    10,
                    10,
                    3,
                    9,
                    11,
                    10,
                    2,
                    9,
                    0,
                    5
                ],
                "o":[
                    3,
                    9
                ]
            },
            {
                "i":[
                    5,
                    5,
                    10,
                    13,
                    4,
                    1,
                    14,
                    4
                ],
                "o":[
                    13,
                    4
                ]
            },
            {
                "i":[
                    6,
                    11,
                    12,
                    6,
                    11,
                    5,
                    0
                ],
                "o":[
                    6,
                    11
                ]
            },
            {
                "i":[
                    12,
                    9,
                    10,
                    1,
                    7,
                    7,
                    10,
                    7,
                    4,
                    1,
                    2,
                    12,
                    9,
                    14
                ],
                "o":[
                    1,
                    7
                ]
            },
            {
                "i":[
                    3,
                    8,
                    0,
                    14,
                    10,
                    16,
                    6,
                    9,
                    10,
                    3
                ],
                "o":[
                    14,
                    10
                ]
            },
            {
                "i":[
                    8,
                    2,
                    9,
                    6,
                    5,
                    9,
                    12,
                    11,
                    11,
                    6
                ],
                "o":[
                    6,
                    5
                ]
            },
            {
                "i":[
                    8,
                    14,
                    15,
                    4,
                    16,
                    7,
                    14,
                    14,
                    2,
                    10,
                    1,
                    1,
                    1
                ],
                "o":[
                    4,
                    16
                ]
            },
            {
                "i":[
                    6,
                    6,
                    14,
                    11,
                    16,
                    9,
                    5,
                    16
                ],
                "o":[
                    11,
                    16
                ]
            },
            {
                "i":[
                    3,
                    7,
                    8,
                    0,
                    7,
                    6,
                    8,
                    6,
                    9,
                    8
                ],
                "o":[
                    0,
                    7
                ]
            },
            {
                "i":[
                    6,
                    7,
                    9,
                    2,
                    4,
                    16,
                    11
                ],
                "o":[
                    2,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)) (+ 1 1)))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)) #(+ 1 (+ 1 1)))))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) $0)) (+ 1 1)))",
            "(lambda (map (lambda (index $0 (cdr (cdr (cdr $1))))) (range (+ 1 1))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr (cdr $0))) (+ 1 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)) (- #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (cdr $0)) (+ 1 1)))"
        ],
        "name":"slice-k-n with k=4 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    12,
                    13,
                    16,
                    8,
                    14,
                    6,
                    13
                ],
                "o":[
                    16,
                    8,
                    14
                ]
            },
            {
                "i":[
                    1,
                    8,
                    7,
                    8,
                    4,
                    3,
                    6,
                    1,
                    10,
                    8,
                    5,
                    0,
                    4,
                    12,
                    15
                ],
                "o":[
                    8,
                    4,
                    3
                ]
            },
            {
                "i":[
                    8,
                    15,
                    12,
                    16,
                    13,
                    5,
                    6,
                    2
                ],
                "o":[
                    16,
                    13,
                    5
                ]
            },
            {
                "i":[
                    0,
                    8,
                    0,
                    13,
                    14,
                    11,
                    6,
                    7,
                    13,
                    11,
                    1,
                    3
                ],
                "o":[
                    13,
                    14,
                    11
                ]
            },
            {
                "i":[
                    6,
                    1,
                    15,
                    0,
                    10,
                    9,
                    3,
                    13,
                    1,
                    12,
                    15,
                    3,
                    14,
                    1,
                    6
                ],
                "o":[
                    0,
                    10,
                    9
                ]
            },
            {
                "i":[
                    8,
                    4,
                    3,
                    7,
                    1,
                    10,
                    14,
                    7
                ],
                "o":[
                    7,
                    1,
                    10
                ]
            },
            {
                "i":[
                    14,
                    8,
                    11,
                    16,
                    15,
                    11,
                    5,
                    5,
                    10,
                    0,
                    12,
                    8,
                    3,
                    9
                ],
                "o":[
                    16,
                    15,
                    11
                ]
            },
            {
                "i":[
                    1,
                    6,
                    5,
                    2,
                    6,
                    7,
                    15,
                    5,
                    5,
                    7
                ],
                "o":[
                    2,
                    6,
                    7
                ]
            },
            {
                "i":[
                    0,
                    5,
                    13,
                    3,
                    15,
                    5,
                    12,
                    5,
                    4,
                    2,
                    2,
                    3,
                    16
                ],
                "o":[
                    3,
                    15,
                    5
                ]
            },
            {
                "i":[
                    0,
                    1,
                    7,
                    16,
                    12,
                    13,
                    12,
                    1,
                    2
                ],
                "o":[
                    16,
                    12,
                    13
                ]
            },
            {
                "i":[
                    3,
                    14,
                    1,
                    4,
                    1,
                    16,
                    6,
                    3,
                    1,
                    7,
                    9
                ],
                "o":[
                    4,
                    1,
                    16
                ]
            },
            {
                "i":[
                    14,
                    15,
                    0,
                    16,
                    4,
                    11,
                    2,
                    13,
                    7,
                    5,
                    8
                ],
                "o":[
                    16,
                    4,
                    11
                ]
            },
            {
                "i":[
                    13,
                    5,
                    14,
                    11,
                    1,
                    3,
                    12,
                    7,
                    14,
                    10,
                    15,
                    10,
                    2
                ],
                "o":[
                    11,
                    1,
                    3
                ]
            },
            {
                "i":[
                    9,
                    7,
                    14,
                    3,
                    6,
                    10,
                    6,
                    8,
                    1
                ],
                "o":[
                    3,
                    6,
                    10
                ]
            },
            {
                "i":[
                    1,
                    9,
                    0,
                    13,
                    8,
                    10,
                    14,
                    8,
                    15,
                    10,
                    10,
                    6,
                    14
                ],
                "o":[
                    13,
                    8,
                    10
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)) #(+ 1 (+ 1 1))))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) #(+ #(+ 1 (+ 1 1)) 1))))",
            "(lambda (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0)))"
        ],
        "name":"slice-k-n with k=4 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    6,
                    2,
                    5,
                    14,
                    9,
                    7,
                    6,
                    8,
                    5,
                    6,
                    9,
                    3,
                    10,
                    3,
                    0
                ],
                "o":[
                    14,
                    9,
                    7,
                    6
                ]
            },
            {
                "i":[
                    6,
                    4,
                    5,
                    10,
                    15,
                    4,
                    6,
                    16,
                    15,
                    15,
                    12
                ],
                "o":[
                    10,
                    15,
                    4,
                    6
                ]
            },
            {
                "i":[
                    12,
                    0,
                    1,
                    11,
                    12,
                    9,
                    15,
                    10,
                    1,
                    5,
                    11,
                    16,
                    9
                ],
                "o":[
                    11,
                    12,
                    9,
                    15
                ]
            },
            {
                "i":[
                    6,
                    7,
                    15,
                    4,
                    8,
                    9,
                    13,
                    1,
                    7,
                    6,
                    1,
                    2,
                    7,
                    10,
                    14,
                    8
                ],
                "o":[
                    4,
                    8,
                    9,
                    13
                ]
            },
            {
                "i":[
                    7,
                    9,
                    7,
                    10,
                    16,
                    2,
                    12,
                    11,
                    15,
                    1,
                    7,
                    2
                ],
                "o":[
                    10,
                    16,
                    2,
                    12
                ]
            },
            {
                "i":[
                    12,
                    1,
                    5,
                    12,
                    7,
                    10,
                    5,
                    16,
                    10,
                    9,
                    3,
                    8,
                    15
                ],
                "o":[
                    12,
                    7,
                    10,
                    5
                ]
            },
            {
                "i":[
                    15,
                    5,
                    1,
                    4,
                    11,
                    7,
                    8,
                    15,
                    3,
                    1,
                    7,
                    1,
                    3,
                    8,
                    4,
                    14
                ],
                "o":[
                    4,
                    11,
                    7,
                    8
                ]
            },
            {
                "i":[
                    4,
                    7,
                    13,
                    4,
                    7,
                    13,
                    5,
                    10,
                    8,
                    8,
                    11
                ],
                "o":[
                    4,
                    7,
                    13,
                    5
                ]
            },
            {
                "i":[
                    12,
                    8,
                    6,
                    4,
                    5,
                    10,
                    8,
                    11,
                    9,
                    9,
                    16
                ],
                "o":[
                    4,
                    5,
                    10,
                    8
                ]
            },
            {
                "i":[
                    14,
                    14,
                    1,
                    1,
                    9,
                    14,
                    13,
                    2,
                    11,
                    3
                ],
                "o":[
                    1,
                    9,
                    14,
                    13
                ]
            },
            {
                "i":[
                    2,
                    0,
                    10,
                    7,
                    5,
                    12,
                    15,
                    2,
                    11,
                    11,
                    7,
                    3,
                    8,
                    2
                ],
                "o":[
                    7,
                    5,
                    12,
                    15
                ]
            },
            {
                "i":[
                    6,
                    12,
                    7,
                    10,
                    16,
                    3,
                    4,
                    7,
                    4,
                    9,
                    4,
                    2
                ],
                "o":[
                    10,
                    16,
                    3,
                    4
                ]
            },
            {
                "i":[
                    4,
                    0,
                    15,
                    15,
                    10,
                    0,
                    11,
                    14,
                    4,
                    15,
                    10,
                    5,
                    7,
                    10
                ],
                "o":[
                    15,
                    10,
                    0,
                    11
                ]
            },
            {
                "i":[
                    14,
                    9,
                    3,
                    15,
                    10,
                    9,
                    5,
                    12,
                    14,
                    4,
                    7,
                    13,
                    15,
                    2
                ],
                "o":[
                    15,
                    10,
                    9,
                    5
                ]
            },
            {
                "i":[
                    16,
                    1,
                    15,
                    3,
                    4,
                    4,
                    7,
                    8,
                    16,
                    3,
                    3,
                    9,
                    14,
                    6,
                    5,
                    7
                ],
                "o":[
                    3,
                    4,
                    4,
                    7
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) $0)) #(+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr (cdr $0))) (+ 1 #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (cdr $0)) #(+ #(+ 1 (+ 1 1)) 1)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) $0)) (+ 1 #(+ 1 (+ 1 1)))))",
            "(lambda (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cdr $0))))",
            "(lambda (map (lambda (index $0 (cdr (cdr (cdr $1))))) (range (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) (+ 1 (+ 1 #(+ 1 (+ 1 1)))))))"
        ],
        "name":"slice-k-n with k=4 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    13,
                    8,
                    8,
                    16,
                    2,
                    3,
                    13,
                    1,
                    9,
                    9,
                    1,
                    16,
                    7,
                    11
                ],
                "o":[
                    16,
                    2,
                    3,
                    13,
                    1
                ]
            },
            {
                "i":[
                    13,
                    11,
                    11,
                    9,
                    11,
                    2,
                    7,
                    2,
                    7,
                    2,
                    0,
                    12,
                    10,
                    4,
                    14,
                    11,
                    15
                ],
                "o":[
                    9,
                    11,
                    2,
                    7,
                    2
                ]
            },
            {
                "i":[
                    8,
                    4,
                    13,
                    6,
                    7,
                    13,
                    7,
                    5,
                    15,
                    11,
                    8,
                    13,
                    6,
                    1,
                    0
                ],
                "o":[
                    6,
                    7,
                    13,
                    7,
                    5
                ]
            },
            {
                "i":[
                    2,
                    8,
                    6,
                    13,
                    2,
                    0,
                    0,
                    8,
                    8,
                    7,
                    8,
                    15,
                    12,
                    12,
                    13
                ],
                "o":[
                    13,
                    2,
                    0,
                    0,
                    8
                ]
            },
            {
                "i":[
                    1,
                    15,
                    7,
                    1,
                    16,
                    16,
                    6,
                    8,
                    9,
                    15,
                    14,
                    1,
                    12
                ],
                "o":[
                    1,
                    16,
                    16,
                    6,
                    8
                ]
            },
            {
                "i":[
                    6,
                    5,
                    16,
                    5,
                    5,
                    12,
                    12,
                    9,
                    9,
                    16,
                    14,
                    14
                ],
                "o":[
                    5,
                    5,
                    12,
                    12,
                    9
                ]
            },
            {
                "i":[
                    1,
                    6,
                    1,
                    5,
                    16,
                    14,
                    0,
                    9,
                    9,
                    13,
                    4,
                    9,
                    14
                ],
                "o":[
                    5,
                    16,
                    14,
                    0,
                    9
                ]
            },
            {
                "i":[
                    7,
                    8,
                    2,
                    2,
                    13,
                    15,
                    0,
                    9,
                    8,
                    8,
                    13,
                    13,
                    10,
                    11,
                    7
                ],
                "o":[
                    2,
                    13,
                    15,
                    0,
                    9
                ]
            },
            {
                "i":[
                    7,
                    4,
                    12,
                    1,
                    11,
                    13,
                    14,
                    11,
                    11,
                    2,
                    2,
                    0,
                    14,
                    15
                ],
                "o":[
                    1,
                    11,
                    13,
                    14,
                    11
                ]
            },
            {
                "i":[
                    12,
                    11,
                    15,
                    8,
                    8,
                    10,
                    5,
                    5,
                    5,
                    14,
                    16
                ],
                "o":[
                    8,
                    8,
                    10,
                    5,
                    5
                ]
            },
            {
                "i":[
                    1,
                    12,
                    7,
                    12,
                    0,
                    14,
                    12,
                    14,
                    5,
                    12,
                    15,
                    12,
                    1,
                    12,
                    6
                ],
                "o":[
                    12,
                    0,
                    14,
                    12,
                    14
                ]
            },
            {
                "i":[
                    14,
                    8,
                    12,
                    8,
                    2,
                    14,
                    1,
                    2,
                    15,
                    2,
                    14,
                    0,
                    0
                ],
                "o":[
                    8,
                    2,
                    14,
                    1,
                    2
                ]
            },
            {
                "i":[
                    3,
                    0,
                    1,
                    14,
                    6,
                    10,
                    10,
                    12,
                    6,
                    0,
                    1,
                    9,
                    6,
                    7
                ],
                "o":[
                    14,
                    6,
                    10,
                    10,
                    12
                ]
            },
            {
                "i":[
                    5,
                    14,
                    2,
                    6,
                    12,
                    5,
                    6,
                    10,
                    4,
                    8,
                    14,
                    12
                ],
                "o":[
                    6,
                    12,
                    5,
                    6,
                    10
                ]
            },
            {
                "i":[
                    14,
                    14,
                    8,
                    2,
                    4,
                    8,
                    10,
                    9,
                    12,
                    11,
                    10
                ],
                "o":[
                    2,
                    4,
                    8,
                    10,
                    9
                ]
            }
        ],
        "implementations":[
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) $0) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (cdr (cdr $0))) $0)))"
        ],
        "name":"slice-k-n with k=4 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    9,
                    1,
                    14,
                    12,
                    11,
                    7,
                    8
                ],
                "o":[
                    11
                ]
            },
            {
                "i":[
                    2,
                    11,
                    14,
                    5,
                    8,
                    11,
                    7
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    16,
                    12,
                    11,
                    0,
                    0,
                    5,
                    10,
                    14
                ],
                "o":[
                    0
                ]
            },
            {
                "i":[
                    6,
                    3,
                    16,
                    10,
                    7,
                    13,
                    3,
                    4
                ],
                "o":[
                    7
                ]
            },
            {
                "i":[
                    8,
                    2,
                    13,
                    14,
                    12,
                    1,
                    7,
                    1,
                    13,
                    4,
                    5
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    7,
                    12,
                    1,
                    4,
                    5,
                    14,
                    3
                ],
                "o":[
                    5
                ]
            },
            {
                "i":[
                    8,
                    3,
                    7,
                    9,
                    3,
                    8,
                    10,
                    9
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    13,
                    16,
                    6,
                    11,
                    11,
                    16,
                    8,
                    1,
                    1,
                    1,
                    15,
                    11
                ],
                "o":[
                    11
                ]
            },
            {
                "i":[
                    15,
                    11,
                    4,
                    16,
                    12,
                    5,
                    4,
                    3,
                    7,
                    10,
                    16,
                    16,
                    11,
                    7
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    16,
                    12,
                    11,
                    12,
                    3,
                    4,
                    0,
                    2,
                    13,
                    16,
                    6,
                    13,
                    5
                ],
                "o":[
                    3
                ]
            },
            {
                "i":[
                    13,
                    2,
                    13,
                    7,
                    6,
                    6,
                    14,
                    5,
                    15,
                    5,
                    16
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    7,
                    14,
                    4,
                    6,
                    15,
                    10,
                    14,
                    8
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    3,
                    16,
                    9,
                    15,
                    13,
                    13,
                    15,
                    4,
                    11,
                    9,
                    16
                ],
                "o":[
                    13
                ]
            },
            {
                "i":[
                    7,
                    8,
                    9,
                    14,
                    16,
                    4,
                    5,
                    9,
                    9,
                    3,
                    9,
                    14,
                    10,
                    0
                ],
                "o":[
                    16
                ]
            },
            {
                "i":[
                    9,
                    8,
                    9,
                    8,
                    14,
                    11,
                    12,
                    14,
                    12,
                    14,
                    8
                ],
                "o":[
                    14
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0))) 1))",
            "(lambda (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) empty (index #(+ #(+ 1 (+ 1 1)) 1) $0)))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr (cdr (cdr $0)))) 1))",
            "(lambda (cons (index #(+ 1 (+ 1 1)) (cdr $0)) empty))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $0)) 1))",
            "(lambda (cons (index #(+ #(+ 1 (+ 1 1)) 1) $0) empty))",
            "(lambda (cons (car (cdr (cdr (cdr (cdr $0))))) empty))",
            "(lambda (cons (car (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $0))) empty))"
        ],
        "name":"slice-k-n with k=5 and n=1"
    },
    {
        "examples":[
            {
                "i":[
                    4,
                    6,
                    13,
                    1,
                    3,
                    8,
                    5,
                    4,
                    16,
                    8,
                    6,
                    15
                ],
                "o":[
                    3,
                    8
                ]
            },
            {
                "i":[
                    9,
                    4,
                    5,
                    8,
                    0,
                    4,
                    2,
                    11
                ],
                "o":[
                    0,
                    4
                ]
            },
            {
                "i":[
                    4,
                    15,
                    6,
                    1,
                    4,
                    4,
                    11,
                    5,
                    15,
                    12
                ],
                "o":[
                    4,
                    4
                ]
            },
            {
                "i":[
                    5,
                    3,
                    5,
                    12,
                    1,
                    7,
                    15,
                    12,
                    6,
                    1,
                    8,
                    15,
                    5,
                    2,
                    16
                ],
                "o":[
                    1,
                    7
                ]
            },
            {
                "i":[
                    13,
                    13,
                    3,
                    6,
                    5,
                    1,
                    1,
                    7
                ],
                "o":[
                    5,
                    1
                ]
            },
            {
                "i":[
                    2,
                    15,
                    5,
                    13,
                    14,
                    10,
                    2,
                    2,
                    15,
                    16,
                    1,
                    13,
                    15,
                    4
                ],
                "o":[
                    14,
                    10
                ]
            },
            {
                "i":[
                    9,
                    9,
                    11,
                    10,
                    14,
                    11,
                    13,
                    12,
                    10,
                    16
                ],
                "o":[
                    14,
                    11
                ]
            },
            {
                "i":[
                    15,
                    10,
                    14,
                    9,
                    4,
                    7,
                    1,
                    7,
                    1,
                    1,
                    5,
                    8
                ],
                "o":[
                    4,
                    7
                ]
            },
            {
                "i":[
                    5,
                    12,
                    16,
                    6,
                    2,
                    14,
                    9,
                    15,
                    6
                ],
                "o":[
                    2,
                    14
                ]
            },
            {
                "i":[
                    1,
                    12,
                    11,
                    6,
                    4,
                    4,
                    16,
                    9,
                    10,
                    0,
                    4
                ],
                "o":[
                    4,
                    4
                ]
            },
            {
                "i":[
                    9,
                    12,
                    12,
                    15,
                    15,
                    7,
                    5,
                    0,
                    1,
                    13,
                    11,
                    0
                ],
                "o":[
                    15,
                    7
                ]
            },
            {
                "i":[
                    6,
                    13,
                    14,
                    5,
                    13,
                    15,
                    16,
                    5,
                    8,
                    3,
                    15,
                    2,
                    0,
                    12,
                    6
                ],
                "o":[
                    13,
                    15
                ]
            },
            {
                "i":[
                    7,
                    15,
                    9,
                    9,
                    2,
                    2,
                    3,
                    8,
                    14,
                    6,
                    5,
                    6
                ],
                "o":[
                    2,
                    2
                ]
            },
            {
                "i":[
                    9,
                    7,
                    1,
                    9,
                    14,
                    0,
                    9,
                    4,
                    14,
                    16,
                    8,
                    0,
                    4
                ],
                "o":[
                    14,
                    0
                ]
            },
            {
                "i":[
                    0,
                    11,
                    16,
                    14,
                    7,
                    7,
                    11,
                    11,
                    4,
                    5,
                    15,
                    6
                ],
                "o":[
                    7,
                    7
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (cdr $0))) (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0))))",
            "(lambda (cdr (#(lambda (cdr (cdr $0))) (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) $0))))"
        ],
        "name":"slice-k-n with k=5 and n=2"
    },
    {
        "examples":[
            {
                "i":[
                    15,
                    9,
                    13,
                    4,
                    4,
                    0,
                    16,
                    6,
                    4,
                    3,
                    0,
                    14,
                    16,
                    10,
                    13,
                    5
                ],
                "o":[
                    4,
                    0,
                    16
                ]
            },
            {
                "i":[
                    14,
                    0,
                    6,
                    15,
                    5,
                    11,
                    9,
                    3,
                    7,
                    10
                ],
                "o":[
                    5,
                    11,
                    9
                ]
            },
            {
                "i":[
                    6,
                    8,
                    14,
                    14,
                    10,
                    8,
                    3,
                    15,
                    3
                ],
                "o":[
                    10,
                    8,
                    3
                ]
            },
            {
                "i":[
                    13,
                    7,
                    0,
                    10,
                    10,
                    10,
                    15,
                    11,
                    14,
                    4,
                    16,
                    5
                ],
                "o":[
                    10,
                    10,
                    15
                ]
            },
            {
                "i":[
                    13,
                    12,
                    5,
                    15,
                    16,
                    16,
                    1,
                    7,
                    1,
                    15
                ],
                "o":[
                    16,
                    16,
                    1
                ]
            },
            {
                "i":[
                    11,
                    6,
                    1,
                    2,
                    7,
                    9,
                    11,
                    10,
                    5,
                    8,
                    2,
                    16,
                    4,
                    0
                ],
                "o":[
                    7,
                    9,
                    11
                ]
            },
            {
                "i":[
                    14,
                    15,
                    15,
                    9,
                    3,
                    7,
                    7,
                    6,
                    8,
                    1,
                    1,
                    7,
                    9
                ],
                "o":[
                    3,
                    7,
                    7
                ]
            },
            {
                "i":[
                    14,
                    7,
                    15,
                    6,
                    10,
                    9,
                    8,
                    11,
                    2,
                    11
                ],
                "o":[
                    10,
                    9,
                    8
                ]
            },
            {
                "i":[
                    10,
                    16,
                    5,
                    12,
                    15,
                    15,
                    10,
                    9,
                    1,
                    4,
                    7,
                    12,
                    2,
                    15,
                    12,
                    14
                ],
                "o":[
                    15,
                    15,
                    10
                ]
            },
            {
                "i":[
                    8,
                    6,
                    6,
                    11,
                    8,
                    5,
                    11,
                    3,
                    16,
                    6,
                    14,
                    15,
                    5,
                    2,
                    15
                ],
                "o":[
                    8,
                    5,
                    11
                ]
            },
            {
                "i":[
                    16,
                    0,
                    12,
                    14,
                    8,
                    8,
                    11,
                    7,
                    16,
                    11,
                    16,
                    2,
                    0,
                    14
                ],
                "o":[
                    8,
                    8,
                    11
                ]
            },
            {
                "i":[
                    8,
                    12,
                    8,
                    14,
                    9,
                    16,
                    6,
                    3,
                    2,
                    0,
                    10,
                    14,
                    11,
                    10
                ],
                "o":[
                    9,
                    16,
                    6
                ]
            },
            {
                "i":[
                    7,
                    0,
                    11,
                    0,
                    13,
                    2,
                    10,
                    5,
                    10,
                    8
                ],
                "o":[
                    13,
                    2,
                    10
                ]
            },
            {
                "i":[
                    10,
                    10,
                    5,
                    2,
                    1,
                    11,
                    8,
                    9,
                    6,
                    10,
                    6,
                    11,
                    11,
                    4
                ],
                "o":[
                    1,
                    11,
                    8
                ]
            },
            {
                "i":[
                    11,
                    10,
                    6,
                    3,
                    9,
                    6,
                    16,
                    14,
                    12,
                    2,
                    2
                ],
                "o":[
                    9,
                    6,
                    16
                ]
            }
        ],
        "implementations":[
            "(lambda (map (lambda (index $0 (cdr (cdr (cdr (cdr $1)))))) (range #(+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (#(lambda (cdr (cdr $0))) (#(lambda (cdr (cdr $0))) $0)) #(+ 1 (+ 1 1))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr (cdr (cdr $0)))) #(+ 1 (+ 1 1))))",
            "(lambda (map (lambda (index $0 (cdr (cdr (cdr (cdr $1)))))) (range (+ 1 (+ 1 1)))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (cdr (cdr $0))) $0))) #(+ 1 (+ 1 1))))"
        ],
        "name":"slice-k-n with k=5 and n=3"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    6,
                    5,
                    7,
                    13,
                    8,
                    11,
                    13,
                    3,
                    16,
                    12,
                    10,
                    6,
                    15,
                    11,
                    3,
                    4
                ],
                "o":[
                    13,
                    8,
                    11,
                    13
                ]
            },
            {
                "i":[
                    8,
                    3,
                    6,
                    2,
                    1,
                    10,
                    1,
                    13,
                    7,
                    6,
                    3,
                    8,
                    11,
                    11,
                    8,
                    10,
                    8
                ],
                "o":[
                    1,
                    10,
                    1,
                    13
                ]
            },
            {
                "i":[
                    12,
                    4,
                    7,
                    1,
                    8,
                    1,
                    2,
                    3,
                    7,
                    5
                ],
                "o":[
                    8,
                    1,
                    2,
                    3
                ]
            },
            {
                "i":[
                    12,
                    4,
                    14,
                    10,
                    8,
                    12,
                    12,
                    9,
                    1,
                    0,
                    4,
                    0,
                    15,
                    13,
                    1,
                    11
                ],
                "o":[
                    8,
                    12,
                    12,
                    9
                ]
            },
            {
                "i":[
                    8,
                    1,
                    8,
                    16,
                    7,
                    10,
                    9,
                    3,
                    9,
                    9,
                    10,
                    3,
                    15,
                    16,
                    5,
                    5
                ],
                "o":[
                    7,
                    10,
                    9,
                    3
                ]
            },
            {
                "i":[
                    11,
                    13,
                    13,
                    3,
                    4,
                    15,
                    1,
                    7,
                    10,
                    13,
                    7
                ],
                "o":[
                    4,
                    15,
                    1,
                    7
                ]
            },
            {
                "i":[
                    11,
                    4,
                    5,
                    14,
                    3,
                    13,
                    3,
                    0,
                    8,
                    6,
                    11,
                    0,
                    0
                ],
                "o":[
                    3,
                    13,
                    3,
                    0
                ]
            },
            {
                "i":[
                    16,
                    3,
                    10,
                    5,
                    6,
                    16,
                    1,
                    11,
                    7,
                    13,
                    13,
                    13,
                    4
                ],
                "o":[
                    6,
                    16,
                    1,
                    11
                ]
            },
            {
                "i":[
                    11,
                    15,
                    13,
                    3,
                    10,
                    16,
                    13,
                    3,
                    11,
                    5,
                    15,
                    6,
                    6,
                    14,
                    6,
                    10,
                    9
                ],
                "o":[
                    10,
                    16,
                    13,
                    3
                ]
            },
            {
                "i":[
                    5,
                    12,
                    3,
                    12,
                    15,
                    2,
                    6,
                    6,
                    15,
                    11,
                    16,
                    2
                ],
                "o":[
                    15,
                    2,
                    6,
                    6
                ]
            },
            {
                "i":[
                    2,
                    3,
                    9,
                    15,
                    1,
                    14,
                    7,
                    13,
                    10,
                    12,
                    14,
                    1,
                    11,
                    5,
                    12
                ],
                "o":[
                    1,
                    14,
                    7,
                    13
                ]
            },
            {
                "i":[
                    0,
                    8,
                    1,
                    11,
                    12,
                    14,
                    12,
                    5,
                    7,
                    4,
                    10,
                    13,
                    6,
                    4
                ],
                "o":[
                    12,
                    14,
                    12,
                    5
                ]
            },
            {
                "i":[
                    0,
                    9,
                    12,
                    15,
                    16,
                    4,
                    2,
                    7,
                    8,
                    2,
                    0,
                    2
                ],
                "o":[
                    16,
                    4,
                    2,
                    7
                ]
            },
            {
                "i":[
                    1,
                    4,
                    15,
                    3,
                    15,
                    8,
                    14,
                    5,
                    9,
                    4,
                    4,
                    2,
                    15,
                    7,
                    8
                ],
                "o":[
                    15,
                    8,
                    14,
                    5
                ]
            },
            {
                "i":[
                    13,
                    2,
                    16,
                    15,
                    14,
                    4,
                    10,
                    0,
                    10,
                    0,
                    3
                ],
                "o":[
                    14,
                    4,
                    10,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (cdr (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (cdr (cdr $0))) $0))))"
        ],
        "name":"slice-k-n with k=5 and n=4"
    },
    {
        "examples":[
            {
                "i":[
                    11,
                    6,
                    2,
                    10,
                    12,
                    4,
                    9,
                    5,
                    7,
                    10,
                    5
                ],
                "o":[
                    12,
                    4,
                    9,
                    5,
                    7
                ]
            },
            {
                "i":[
                    12,
                    15,
                    3,
                    13,
                    4,
                    13,
                    4,
                    11,
                    8,
                    1,
                    3,
                    9,
                    13,
                    13
                ],
                "o":[
                    4,
                    13,
                    4,
                    11,
                    8
                ]
            },
            {
                "i":[
                    4,
                    4,
                    13,
                    12,
                    10,
                    10,
                    3,
                    2,
                    10,
                    4,
                    10,
                    1,
                    0,
                    4,
                    4
                ],
                "o":[
                    10,
                    10,
                    3,
                    2,
                    10
                ]
            },
            {
                "i":[
                    14,
                    2,
                    11,
                    14,
                    15,
                    6,
                    12,
                    8,
                    12,
                    4,
                    3,
                    2,
                    3,
                    1,
                    1
                ],
                "o":[
                    15,
                    6,
                    12,
                    8,
                    12
                ]
            },
            {
                "i":[
                    13,
                    11,
                    2,
                    2,
                    14,
                    5,
                    13,
                    9,
                    10,
                    2,
                    11
                ],
                "o":[
                    14,
                    5,
                    13,
                    9,
                    10
                ]
            },
            {
                "i":[
                    12,
                    15,
                    0,
                    13,
                    13,
                    9,
                    2,
                    11,
                    6,
                    7,
                    3,
                    3,
                    12,
                    10,
                    2,
                    10
                ],
                "o":[
                    13,
                    9,
                    2,
                    11,
                    6
                ]
            },
            {
                "i":[
                    8,
                    0,
                    5,
                    2,
                    1,
                    6,
                    13,
                    16,
                    14,
                    6,
                    13,
                    16,
                    6
                ],
                "o":[
                    1,
                    6,
                    13,
                    16,
                    14
                ]
            },
            {
                "i":[
                    5,
                    0,
                    6,
                    7,
                    6,
                    2,
                    8,
                    6,
                    13,
                    3,
                    6
                ],
                "o":[
                    6,
                    2,
                    8,
                    6,
                    13
                ]
            },
            {
                "i":[
                    10,
                    3,
                    11,
                    16,
                    10,
                    4,
                    8,
                    12,
                    0,
                    15,
                    9,
                    4,
                    4,
                    8,
                    11,
                    11,
                    9,
                    1
                ],
                "o":[
                    10,
                    4,
                    8,
                    12,
                    0
                ]
            },
            {
                "i":[
                    12,
                    0,
                    10,
                    14,
                    10,
                    8,
                    12,
                    8,
                    7,
                    16,
                    0,
                    8,
                    5,
                    3,
                    10
                ],
                "o":[
                    10,
                    8,
                    12,
                    8,
                    7
                ]
            },
            {
                "i":[
                    10,
                    9,
                    6,
                    15,
                    6,
                    12,
                    6,
                    7,
                    5,
                    9,
                    6,
                    5,
                    13
                ],
                "o":[
                    6,
                    12,
                    6,
                    7,
                    5
                ]
            },
            {
                "i":[
                    0,
                    13,
                    5,
                    7,
                    16,
                    11,
                    12,
                    2,
                    0,
                    3,
                    9,
                    14,
                    6,
                    2
                ],
                "o":[
                    16,
                    11,
                    12,
                    2,
                    0
                ]
            },
            {
                "i":[
                    13,
                    5,
                    3,
                    2,
                    12,
                    3,
                    9,
                    10,
                    9,
                    16,
                    15,
                    6,
                    9,
                    0,
                    7,
                    16
                ],
                "o":[
                    12,
                    3,
                    9,
                    10,
                    9
                ]
            },
            {
                "i":[
                    4,
                    5,
                    3,
                    2,
                    6,
                    16,
                    16,
                    15,
                    11,
                    11,
                    16,
                    3,
                    16
                ],
                "o":[
                    6,
                    16,
                    16,
                    15,
                    11
                ]
            },
            {
                "i":[
                    4,
                    13,
                    3,
                    15,
                    11,
                    5,
                    0,
                    16,
                    4,
                    9,
                    8,
                    7,
                    16,
                    4,
                    9,
                    6
                ],
                "o":[
                    11,
                    5,
                    0,
                    16,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (cdr (cdr (cdr $0)))) (+ 1 (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (map (lambda (index $0 (cdr (cdr (cdr (cdr $1)))))) (range (+ 1 (+ 1 #(+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cdr (#(lambda (cdr (cdr $0))) $0))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (cdr (cdr $0))) (cdr $0))))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cdr (#(lambda (cdr (cdr $0))) $0)) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))"
        ],
        "name":"slice-k-n with k=5 and n=5"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    2,
                    3
                ],
                "o":6
            },
            {
                "i":[
                    0
                ],
                "o":0
            },
            {
                "i":[
                    1,
                    1,
                    2,
                    1
                ],
                "o":5
            },
            {
                "i":[
                    10
                ],
                "o":10
            },
            {
                "i":[
                    14,
                    6
                ],
                "o":20
            },
            {
                "i":[
                    8,
                    5
                ],
                "o":13
            },
            {
                "i":[
                    14,
                    1
                ],
                "o":15
            },
            {
                "i":[
                    1,
                    6,
                    12,
                    1,
                    7
                ],
                "o":27
            },
            {
                "i":[
                    11
                ],
                "o":11
            },
            {
                "i":[
                    3,
                    5,
                    7,
                    4,
                    4,
                    6
                ],
                "o":29
            },
            {
                "i":[
                    2
                ],
                "o":2
            },
            {
                "i":[
                    3
                ],
                "o":3
            },
            {
                "i":[
                    0,
                    11,
                    4,
                    11,
                    1,
                    6,
                    12
                ],
                "o":45
            },
            {
                "i":[
                    15
                ],
                "o":15
            },
            {
                "i":[
                    13,
                    15,
                    13
                ],
                "o":41
            }
        ],
        "implementations":[
            "(lambda (fold $0 0 (lambda (lambda (+ $0 $1)))))",
            "(lambda (- 1 (fold $0 1 (lambda (lambda (- $0 $1))))))"
        ],
        "name":"sum"
    },
    {
        "examples":[
            {
                "i":[
                    5,
                    9,
                    1
                ],
                "o":[
                    9,
                    1
                ]
            },
            {
                "i":[
                    12,
                    4
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    2,
                    3,
                    6,
                    7
                ],
                "o":[
                    3,
                    6,
                    7
                ]
            },
            {
                "i":[
                    5
                ],
                "o":[]
            },
            {
                "i":[
                    13,
                    2,
                    2,
                    13,
                    4,
                    3
                ],
                "o":[
                    2,
                    2,
                    13,
                    4,
                    3
                ]
            },
            {
                "i":[
                    0,
                    1,
                    4
                ],
                "o":[
                    1,
                    4
                ]
            },
            {
                "i":[
                    9,
                    5,
                    7,
                    5,
                    4,
                    1
                ],
                "o":[
                    5,
                    7,
                    5,
                    4,
                    1
                ]
            },
            {
                "i":[
                    13,
                    0,
                    4,
                    12
                ],
                "o":[
                    0,
                    4,
                    12
                ]
            },
            {
                "i":[
                    6,
                    6,
                    3,
                    14
                ],
                "o":[
                    6,
                    3,
                    14
                ]
            },
            {
                "i":[
                    11,
                    12,
                    14,
                    1,
                    2,
                    15,
                    9
                ],
                "o":[
                    12,
                    14,
                    1,
                    2,
                    15,
                    9
                ]
            },
            {
                "i":[
                    0,
                    1,
                    0,
                    2,
                    11,
                    0
                ],
                "o":[
                    1,
                    0,
                    2,
                    11,
                    0
                ]
            },
            {
                "i":[
                    2,
                    10,
                    3,
                    12
                ],
                "o":[
                    10,
                    3,
                    12
                ]
            },
            {
                "i":[
                    5,
                    9,
                    14
                ],
                "o":[
                    9,
                    14
                ]
            },
            {
                "i":[
                    6,
                    8,
                    2,
                    7,
                    6,
                    9,
                    8
                ],
                "o":[
                    8,
                    2,
                    7,
                    6,
                    9,
                    8
                ]
            },
            {
                "i":[
                    1,
                    7,
                    4,
                    5,
                    3
                ],
                "o":[
                    7,
                    4,
                    5,
                    3
                ]
            }
        ],
        "implementations":[
            "(lambda (cdr $0))"
        ],
        "name":"tail"
    },
    {
        "examples":[
            {
                "i":[
                    1,
                    16,
                    3,
                    16,
                    0
                ],
                "o":[
                    1
                ]
            },
            {
                "i":[
                    4,
                    9,
                    4
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    14,
                    12,
                    5,
                    12,
                    2,
                    10
                ],
                "o":[
                    14
                ]
            },
            {
                "i":[
                    11,
                    16
                ],
                "o":[
                    11
                ]
            },
            {
                "i":[
                    15,
                    0,
                    4,
                    1
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    10,
                    9,
                    0,
                    12
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[
                    8,
                    0
                ],
                "o":[
                    8
                ]
            },
            {
                "i":[
                    12,
                    5,
                    4,
                    11,
                    4,
                    4
                ],
                "o":[
                    12
                ]
            },
            {
                "i":[
                    4,
                    3,
                    14
                ],
                "o":[
                    4
                ]
            },
            {
                "i":[
                    10,
                    13,
                    10,
                    5
                ],
                "o":[
                    10
                ]
            },
            {
                "i":[
                    6,
                    7,
                    12,
                    16
                ],
                "o":[
                    6
                ]
            },
            {
                "i":[
                    15,
                    8,
                    10,
                    14,
                    15,
                    5,
                    11
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    15,
                    12
                ],
                "o":[
                    15
                ]
            },
            {
                "i":[
                    2,
                    0,
                    7
                ],
                "o":[
                    2
                ]
            },
            {
                "i":[
                    2,
                    10,
                    15,
                    3,
                    11
                ],
                "o":[
                    2
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 1))"
        ],
        "name":"take-k with k=1"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    10,
                    3,
                    0,
                    7,
                    7
                ],
                "o":[
                    7,
                    10
                ]
            },
            {
                "i":[
                    3,
                    6,
                    2,
                    14
                ],
                "o":[
                    3,
                    6
                ]
            },
            {
                "i":[
                    7,
                    4,
                    4,
                    16
                ],
                "o":[
                    7,
                    4
                ]
            },
            {
                "i":[
                    15,
                    0,
                    14,
                    12,
                    16,
                    15,
                    1,
                    14
                ],
                "o":[
                    15,
                    0
                ]
            },
            {
                "i":[
                    5,
                    2,
                    13,
                    4,
                    15,
                    6,
                    14,
                    8
                ],
                "o":[
                    5,
                    2
                ]
            },
            {
                "i":[
                    13,
                    14,
                    1
                ],
                "o":[
                    13,
                    14
                ]
            },
            {
                "i":[
                    14,
                    2,
                    11,
                    4,
                    1,
                    6,
                    11,
                    4,
                    1
                ],
                "o":[
                    14,
                    2
                ]
            },
            {
                "i":[
                    14,
                    14
                ],
                "o":[
                    14,
                    14
                ]
            },
            {
                "i":[
                    7,
                    6
                ],
                "o":[
                    7,
                    6
                ]
            },
            {
                "i":[
                    3,
                    5,
                    1,
                    15,
                    2,
                    14,
                    14,
                    1,
                    11
                ],
                "o":[
                    3,
                    5
                ]
            },
            {
                "i":[
                    11,
                    2,
                    1,
                    14,
                    8,
                    6,
                    9
                ],
                "o":[
                    11,
                    2
                ]
            },
            {
                "i":[
                    7,
                    16,
                    11,
                    2,
                    2,
                    5,
                    12,
                    2
                ],
                "o":[
                    7,
                    16
                ]
            },
            {
                "i":[
                    15,
                    0,
                    16,
                    1,
                    2,
                    5
                ],
                "o":[
                    15,
                    0
                ]
            },
            {
                "i":[
                    1,
                    9,
                    12,
                    12,
                    2,
                    3,
                    5,
                    15
                ],
                "o":[
                    1,
                    9
                ]
            },
            {
                "i":[
                    14,
                    7,
                    1,
                    11
                ],
                "o":[
                    14,
                    7
                ]
            }
        ],
        "implementations":[
            "(lambda (cons (car $0) (cons (car (cdr $0)) empty)))",
            "(lambda (map (lambda (index $0 $1)) (range (+ 1 1))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 1)))"
        ],
        "name":"take-k with k=2"
    },
    {
        "examples":[
            {
                "i":[
                    7,
                    3,
                    11,
                    12,
                    6,
                    7,
                    13,
                    9,
                    9
                ],
                "o":[
                    7,
                    3,
                    11
                ]
            },
            {
                "i":[
                    1,
                    7,
                    9,
                    2,
                    2,
                    6,
                    6,
                    15,
                    1
                ],
                "o":[
                    1,
                    7,
                    9
                ]
            },
            {
                "i":[
                    2,
                    13,
                    16,
                    16,
                    1
                ],
                "o":[
                    2,
                    13,
                    16
                ]
            },
            {
                "i":[
                    0,
                    2,
                    15
                ],
                "o":[
                    0,
                    2,
                    15
                ]
            },
            {
                "i":[
                    6,
                    5,
                    11,
                    7
                ],
                "o":[
                    6,
                    5,
                    11
                ]
            },
            {
                "i":[
                    7,
                    7,
                    15,
                    15
                ],
                "o":[
                    7,
                    7,
                    15
                ]
            },
            {
                "i":[
                    2,
                    13,
                    8,
                    1,
                    9
                ],
                "o":[
                    2,
                    13,
                    8
                ]
            },
            {
                "i":[
                    1,
                    10,
                    10
                ],
                "o":[
                    1,
                    10,
                    10
                ]
            },
            {
                "i":[
                    14,
                    6,
                    0,
                    9,
                    4,
                    13
                ],
                "o":[
                    14,
                    6,
                    0
                ]
            },
            {
                "i":[
                    11,
                    2,
                    16,
                    13,
                    6,
                    16,
                    8,
                    2,
                    11,
                    8
                ],
                "o":[
                    11,
                    2,
                    16
                ]
            },
            {
                "i":[
                    15,
                    7,
                    11,
                    10,
                    10,
                    9,
                    8
                ],
                "o":[
                    15,
                    7,
                    11
                ]
            },
            {
                "i":[
                    7,
                    4,
                    16,
                    15,
                    16,
                    3,
                    10,
                    11,
                    3
                ],
                "o":[
                    7,
                    4,
                    16
                ]
            },
            {
                "i":[
                    1,
                    2,
                    0,
                    13,
                    7,
                    10,
                    12,
                    4
                ],
                "o":[
                    1,
                    2,
                    0
                ]
            },
            {
                "i":[
                    10,
                    7,
                    14
                ],
                "o":[
                    10,
                    7,
                    14
                ]
            },
            {
                "i":[
                    8,
                    15,
                    6,
                    6,
                    1,
                    5
                ],
                "o":[
                    8,
                    15,
                    6
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ 1 (+ 1 1))))"
        ],
        "name":"take-k with k=3"
    },
    {
        "examples":[
            {
                "i":[
                    12,
                    3,
                    13,
                    16,
                    6,
                    4,
                    12,
                    2,
                    16,
                    12
                ],
                "o":[
                    12,
                    3,
                    13,
                    16
                ]
            },
            {
                "i":[
                    14,
                    15,
                    3,
                    1,
                    3,
                    1,
                    8,
                    2,
                    1,
                    8
                ],
                "o":[
                    14,
                    15,
                    3,
                    1
                ]
            },
            {
                "i":[
                    7,
                    13,
                    13,
                    8
                ],
                "o":[
                    7,
                    13,
                    13,
                    8
                ]
            },
            {
                "i":[
                    8,
                    9,
                    9,
                    11,
                    0
                ],
                "o":[
                    8,
                    9,
                    9,
                    11
                ]
            },
            {
                "i":[
                    12,
                    2,
                    6,
                    8,
                    3,
                    14,
                    12,
                    7,
                    16,
                    16,
                    5
                ],
                "o":[
                    12,
                    2,
                    6,
                    8
                ]
            },
            {
                "i":[
                    9,
                    1,
                    6,
                    11
                ],
                "o":[
                    9,
                    1,
                    6,
                    11
                ]
            },
            {
                "i":[
                    3,
                    9,
                    9,
                    10,
                    3,
                    3
                ],
                "o":[
                    3,
                    9,
                    9,
                    10
                ]
            },
            {
                "i":[
                    8,
                    9,
                    3,
                    11,
                    1
                ],
                "o":[
                    8,
                    9,
                    3,
                    11
                ]
            },
            {
                "i":[
                    14,
                    12,
                    6,
                    14,
                    16,
                    4
                ],
                "o":[
                    14,
                    12,
                    6,
                    14
                ]
            },
            {
                "i":[
                    5,
                    2,
                    4,
                    3
                ],
                "o":[
                    5,
                    2,
                    4,
                    3
                ]
            },
            {
                "i":[
                    10,
                    15,
                    5,
                    3,
                    4,
                    9,
                    6,
                    14,
                    6
                ],
                "o":[
                    10,
                    15,
                    5,
                    3
                ]
            },
            {
                "i":[
                    1,
                    11,
                    15,
                    7,
                    12
                ],
                "o":[
                    1,
                    11,
                    15,
                    7
                ]
            },
            {
                "i":[
                    3,
                    10,
                    3,
                    15
                ],
                "o":[
                    3,
                    10,
                    3,
                    15
                ]
            },
            {
                "i":[
                    7,
                    7,
                    12,
                    5
                ],
                "o":[
                    7,
                    7,
                    12,
                    5
                ]
            },
            {
                "i":[
                    0,
                    6,
                    11,
                    0,
                    7,
                    6,
                    0,
                    10,
                    9,
                    6,
                    6
                ],
                "o":[
                    0,
                    6,
                    11,
                    0
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 #(+ #(+ 1 (+ 1 1)) 1)))"
        ],
        "name":"take-k with k=4"
    },
    {
        "examples":[
            {
                "i":[
                    10,
                    5,
                    1,
                    13,
                    10,
                    8,
                    9,
                    10,
                    13,
                    7,
                    5
                ],
                "o":[
                    10,
                    5,
                    1,
                    13,
                    10
                ]
            },
            {
                "i":[
                    1,
                    10,
                    9,
                    6,
                    10,
                    14,
                    7,
                    11,
                    16,
                    15
                ],
                "o":[
                    1,
                    10,
                    9,
                    6,
                    10
                ]
            },
            {
                "i":[
                    7,
                    12,
                    15,
                    13,
                    10,
                    16,
                    8,
                    4,
                    6,
                    7
                ],
                "o":[
                    7,
                    12,
                    15,
                    13,
                    10
                ]
            },
            {
                "i":[
                    12,
                    5,
                    3,
                    12,
                    4,
                    16,
                    8,
                    6,
                    2,
                    2
                ],
                "o":[
                    12,
                    5,
                    3,
                    12,
                    4
                ]
            },
            {
                "i":[
                    13,
                    13,
                    2,
                    2,
                    3,
                    9,
                    16,
                    10,
                    15
                ],
                "o":[
                    13,
                    13,
                    2,
                    2,
                    3
                ]
            },
            {
                "i":[
                    13,
                    0,
                    12,
                    14,
                    15,
                    15
                ],
                "o":[
                    13,
                    0,
                    12,
                    14,
                    15
                ]
            },
            {
                "i":[
                    1,
                    0,
                    12,
                    11,
                    11,
                    0,
                    15,
                    1,
                    4,
                    6,
                    11
                ],
                "o":[
                    1,
                    0,
                    12,
                    11,
                    11
                ]
            },
            {
                "i":[
                    7,
                    13,
                    0,
                    4,
                    14,
                    10,
                    10
                ],
                "o":[
                    7,
                    13,
                    0,
                    4,
                    14
                ]
            },
            {
                "i":[
                    15,
                    13,
                    4,
                    5,
                    10,
                    15,
                    4,
                    4,
                    2,
                    2
                ],
                "o":[
                    15,
                    13,
                    4,
                    5,
                    10
                ]
            },
            {
                "i":[
                    7,
                    12,
                    4,
                    9,
                    7,
                    10,
                    8,
                    15,
                    10,
                    15,
                    0,
                    15
                ],
                "o":[
                    7,
                    12,
                    4,
                    9,
                    7
                ]
            },
            {
                "i":[
                    0,
                    11,
                    10,
                    16,
                    9,
                    2,
                    6
                ],
                "o":[
                    0,
                    11,
                    10,
                    16,
                    9
                ]
            },
            {
                "i":[
                    4,
                    9,
                    11,
                    7,
                    11,
                    10,
                    1,
                    7,
                    1,
                    8,
                    1,
                    1
                ],
                "o":[
                    4,
                    9,
                    11,
                    7,
                    11
                ]
            },
            {
                "i":[
                    7,
                    12,
                    9,
                    13,
                    16,
                    6,
                    1,
                    9,
                    10,
                    14,
                    9
                ],
                "o":[
                    7,
                    12,
                    9,
                    13,
                    16
                ]
            },
            {
                "i":[
                    5,
                    10,
                    13,
                    14,
                    6,
                    5,
                    13
                ],
                "o":[
                    5,
                    10,
                    13,
                    14,
                    6
                ]
            },
            {
                "i":[
                    7,
                    16,
                    10,
                    1,
                    4,
                    4,
                    3,
                    1,
                    1,
                    1
                ],
                "o":[
                    7,
                    16,
                    10,
                    1,
                    4
                ]
            }
        ],
        "implementations":[
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (#(lambda (lambda (fold (cdr ($0 (#(lambda (cdr (cdr $0))) $1))) $1 (lambda (lambda (cdr (#(lambda (lambda (fold $1 (cons $0 empty) (lambda (lambda (cons $1 $0)))))) $0 (car $0)))))))) $0 (lambda $1))))",
            "(lambda (#(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1)))))) (cons (index #(+ 1 (+ 1 1)) $0) $0)))",
            "(lambda (cdr (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) (cons (index #(+ 1 (+ 1 1)) $0) $0) (+ #(+ 1 (+ 1 1)) #(+ 1 (+ 1 1))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 (+ 1 #(+ 1 (+ 1 1))))))",
            "(lambda (cons (car $0) (map (lambda (index $0 (cdr $1))) (range (+ 1 #(+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ 1 #(+ #(+ 1 (+ 1 1)) 1))))",
            "(lambda (map (lambda (index $0 $1)) (range (+ 1 (+ 1 (+ 1 (+ 1 1)))))))",
            "(lambda (#(lambda (lambda (map (lambda (index $0 $2)) (range $0)))) $0 (+ #(+ #(+ 1 (+ 1 1)) 1) 1)))"
        ],
        "name":"take-k with k=5"
    }
]

